On the Integration of Battery Electric Buses into Urban Bus Networks

Cities all around the world struggle with urban air quality due to transportation related emissions. In public transport networks, replacing internal combustion engine buses by electric buses provides an opportunity to improve air quality. Hence, many bus network operators currently ask for an optimal transformation plan to integrate battery electric buses into their fleet. Ideally, this plan also considers the installation of necessary charging infrastructure to ensure a fleet's operational feasibility. Against this background, we introduce an integrated modeling approach to determine a cost-optimal, long-term, multi-period transformation plan for integrating battery electric buses into urban bus networks. Our model connects central strategic and operational decisions. We minimize total cost of ownership and analyze potential reductions of nitrogen oxide emissions. Our results base on a case study of a real-world bus network and show that a comprehensive integration of battery electric buses is feasible and economically beneficial. By analyzing the impact of battery capacities and charging power on the optimal fleet transformation, we show that medium-power charging facilities combined with medium-capacity batteries are superior to networks with low-power or high-power charging facilities.

==> content/results/baseCase/TCO/TCO.csv <==
i;C_b_0-V_b_n;C_b-V_b;C_f;C_v
1;27.4805933;188.8159365;2.192882882;253.7330155
2;30.24690512;122.621342;0;340.7229078
3;30.24690512;122.621342;0;340.7229078
4;27.45739018;188.7290709;2.19489256;253.9149261


==> content/results/baseCase/TCO/TCO_all.csv <==
C_b_0;V_b_n;C_b;V_b;C_f;C_v
54367500.0;26886906.6975;209322484.291;20506547.7666;2192882.88183;253733015.468


==> content/results/baseCase/fleetComposition/fleetComposition.csv <==
t;ICEB;ON;OC;ON100;ON200;ON300;ON400;OC100;OC200;OC300;OC400
5;303;0;54;0;0;0;0;7;46;1;0
6;272;0;85;0;0;0;0;12;72;1;0
7;243;0;114;0;0;0;0;13;98;3;0
8;213;0;144;0;0;0;0;14;127;3;0
9;183;0;174;0;0;0;0;15;153;6;0
10;155;0;202;0;0;0;0;18;175;9;0
11;153;0;204;0;0;0;0;19;175;10;0
12;145;0;212;0;0;0;0;19;180;13;0
13;114;0;243;0;0;0;0;21;200;22;0
14;92;0;265;0;0;0;0;22;213;30;0
15;92;0;265;0;0;0;0;22;213;30;0
16;62;0;295;0;0;0;0;23;233;37;2
17;61;0;296;0;0;0;0;24;233;37;2
18;61;0;296;0;0;0;0;24;233;37;2
19;61;0;296;0;0;0;0;23;233;38;2
20;61;0;296;0;0;0;0;23;233;38;2
21;61;0;296;0;0;0;0;23;233;38;2
22;61;0;296;0;0;0;0;23;233;38;2
23;61;0;296;0;0;0;0;23;233;38;2
24;61;0;296;0;0;0;0;23;232;39;2

==> content/results/baseCase/operationalDecisions/operationalDecisions_BEB_OC_100.csv <==
267.319196786;23.5035045091
674.219912042;174.438497451
244.65534277;93.5336808883
278.123141666;89.858831715
484.140062097;107.780373718
368.298081356;149.823676905
405.305869996;125.848127305
396.173914973;61.3343715727
472.442189445;163.240376934
373.707240513;170.507455534
351.765919896;67.8717965427
442.580266892;89
304.789907484;59.2245134099
249.149459212;60.4523685194
437.899089972;138.654596167
495.983252334;130.087196007
350.268768214;138.76080409
460.767194909;95.219681411
461.505550383;60
306.80399643;176.857142857
623.457481719;155.039958749
355.499856994;131.52768397
310.667007842;95


==> content/results/baseCase/operationalDecisions/operationalDecisions_BEB_OC_200.csv <==
710.280676404;116.871356251
628.581375602;81.8567624889
458.995227197;117.771581827
688.022260487;135.076597652
667.371802378;180.500072601
952.692035657;138.7810288
565.493565385;223.116768786
584.916496419;75.2777495921
532.823928269;126.820575399
595.239365753;131.284400567
554.481174443;142.463748881
840.498348088;168.689425389
421.394450976;114.937390186
635.936919512;199.901565409
586.659808558;94.9719558573
564.097147074;113.064977462
429.167700315;226.030542497
601.26445007;201.237710017
674.411375101;194.549185885
741.440268886;256.584098587
430.570609781;112.249923581
592.414521609;85.2270729588
876.524471572;175.343897613
612.4611863;93.5769802796
604.926633286;224.714565304
622.152753878;161.123861252
573.256693617;139.240165187
785.397431049;201.526522588
585.822483164;77.8920143816
564.78810108;151.831184568
465.991506444;122.300495728
464.766833173;217.055685825
803.583821464;167.051758479
597.906690824;152.645380577
678.128522768;98.9230047128
692.597081335;160.183876839
734.574203494;189.137735138
742.810720874;237.021423581
695.77097568;248.457439834
511.84227533;230.5709506
480.445804592;121.301235581
494.131086468;106.712999111
458.209906109;137.714285714
504.388960319;109.407667281
612.980120378;78.6602932842
515.996548786;116.949971419
732.479326677;243.998686281
740.104893823;217.149896948
495.727037044;87.3258393328
699.423641531;102.679833356
527.623816478;89.7319525067
775.50463091;156.030078935
567.805145668;154.853582836
559.29724427;133.501862696
497.313591793;145.228821875
677.49476132;198.742042377
420.571276426;105.806674826
580.67804243;143.156483216
405.680492702;147.194944673
748.187370715;81.1136530511
611.333434413;93.7882200648
591.329203762;63.8756936009
607.628076174;96.9767815255
519.733630374;124.666737871
524.872276329;69.0797771124
633.090158734;61
607.439465367;136.964874798
755.295284786;172.741333701
632.281005681;134.139072508
557.350846486;119.974821809
508.002090393;115.903367681
735.554023424;76.7719894233
772.360397744;118.303321769
687.271691694;155.467422415
490.561638653;64.2807841291
591.097311185;149.926913398
511.365066147;101.875498268
521.355728654;93.5171745929
550.965452652;115.956691157
625.840846491;157.954090835
508.816501987;113.381787169
637.363513137;148.311608952
467.422432822;119.939246006
717.400229483;202.6870924
445.249417912;98.8571428571
558.919830305;93.0712859731
619.286556626;236.15788002
499.214196059;183.967099972
770.905917592;140
687.884805914;235.715950791
541.378517689;88.0578111828
522.27379536;75.3047607389
495.397613163;97.1543788817
789.088365586;174.167801574
582.395441625;109.493670651
547.434948936;103.913045283
559.115023012;110.818636553
589.793511062;87.7638052026
430.22351137;192.000341225
544.038179687;150.810614727
568.05491959;141.496791571
637.865562348;125.174015822
414.96053259;84.2837076743
698.784937722;97.3257276137
670.43012575;134.278606367
753.992739054;207.688114805
598.910085324;83.6937083671
502.691525415;162.211044355
703.676046389;159.956691157
431.526507895;144.329230802
607.320323889;62.2844005668
651.158041731;213.064849975
728.328870025;195.873307931
572.028648694;125.54007986
511.725411236;235.693792083
594.730747645;97.9681239269
654.221948753;147.336695341
480.366442914;77.5696108366
497.665201796;43.4857533653
501.432364559;62.3725467381
667.730580503;230.577121391
596.281110046;112.362072523
655.638766091;86.2466771432
511.478080159;53.5345229108
548.378430121;135.949643619
492.393410758;151.474349129
643.678429609;101.867795777
541.128072154;125.986353187
595.598158452;129.168229451
405.666580855;203.612015221
570.840463229;117.212654938
671.866347663;101
534.204077794;65.8517700222
513.469142711;107.758782611
674.03954789;122.635233695
653.162899232;138.779193916
531.847918326;56.761652977
486.384853872;160.838494524
836.347194848;118.642168193
729.97577691;192.558164971
580.315246407;222.04062575
407.7471235;152.436153592
693.79547409;110.873783386
606.732976581;97.0069252248
717.784527036;153.141543424
406.874256089;158.884483706
594.437560211;94.9899538222
494.351737285;140.714285714
724.542042403;191.21571304
458.724620406;131.94847834
477.052919264;219.184737891
554.578541874;168.303856893
559.151825664;111.864312755
638.309414854;93.6350142403
611.113858236;124
434.157607299;143.607635307
569.618386648;111.089037184
542.913195679;139.958507648
431.684944204;123.707184588
668.826677987;134.506450383
527.125703158;43.0016888579
596.374278131;65.1144326524
571.326028216;157.714285714
558.575923183;145.561589545
417.936564907;120.67748014
740.101297304;161.498652261
545.628614876;79.4311573093
555.412416907;76.0156953304
639.257129882;93.1850200207
526.424658777;136.180455263
433.334185487;137.941263414
435.710002547;111.067142433
616.281991104;144.90771815
553.050378677;211.487233701
438.760188411;155.622003864
485.387934226;140.229963121
728.413945554;129.922588791
544.245848824;183.083437432
555.712756208;102.686661496
569.604209707;108.930184355
803.935162832;201.364674904
509.479694783;141.69778454
698.71200523;126.034427723
736.602997847;194.763893081
406.057467442;109.979483755
636.323159181;215.67302236
680.361865895;185.146387763
581.022141576;76
468.271528987;71.2534786877
570.721165552;85.2625285495
534.350513688;114.401404293
487.246640615;159.439851844
587.106686874;65
696.585014166;224.529694213
577.196900323;168.129273575
570.613281114;57.4405315603
433.260321009;52.1561286061
645.086360427;156.582789426
454.799529973;147.857142857
577.354708687;87
556.695968922;175.726476101
617.49740648;129.520974378
454.42856698;57.7201639828
757.529346778;167.027496487
542.846318801;188.775686154
461.696628574;133.857142857
411.181403247;28.7756101459
547.686473337;77.099836866
464.634137403;104.214189907
594.11447245;141.847425579
447.973224282;74
722.413352974;156.135113212
443.678954261;137.031256016
405.341673902;98.8571428571
566.200222852;186.816484274
579.965889822;143.225931186
434.522959468;165.358091668
451.893336479;130.328349499
497.253323081;69.1017879792
640.117391064;197.873377031
668.22687577;139.857142857
712.861933804;173.857142857
566.635432465;89.7825998537
566.69374804;87.0069794232
410.256965724;109
542.086346616;68.7535892974
406.743164574;67.8571428571
638.790502584;134.980978115
498.056196226;130.270323511
580.323156903;80.6545467639
461.517281381;112.637142389
560.033413538;120.238938601


==> content/results/baseCase/operationalDecisions/operationalDecisions_BEB_OC_300.csv <==
732.03732334;102.041608776
633.727056779;125.342852424
736.090167605;116.048719171
863.468529656;140.505484011
732.356075655;99.6280811477
683.947373926;190.382117751
645.989477417;182.483535748
652.657703639;79.4777986471
582.634595224;100.787983217
698.160460593;71.0776034777
801.980902942;79.9266475392
675.405656371;102.305639013
615.209769679;86.4713657817
770.210434435;119.957492025
965.937593129;119.974385866
700.161268752;139
779.247371181;74.1703403143
660.429543756;106.125733837
744.027685223;80.9507229693
625.544719887;116.02675868
671.161525509;114.032187602
624.355722703;126.646495016
803.600216449;96.889712592
880.518436054;131.798134625
780.524537051;142.054088658
797.912509191;123.110304998
610.151389718;101.485787573
671.205604106;83
652.381523789;112.83662505
731.338205308;101.19825871
741.335894849;105.987269364
619.257656818;66.0332649716
673.549535853;107.757974008
663.464147489;112.417313086
708.657755851;154.343772453
684.052317909;110.857142857
606.464465413;44.3411158526
718.607893641;91.1200744205
683.001497018;70.7659470234


==> content/results/baseCase/operationalDecisions/operationalDecisions_BEB_OC_400.csv <==
834.224143373;56
823.591750609;73.4137835726


==> content/results/baseCase/operationalDecisions/operationalDecisions_ICEB.csv <==
390.311288784;132.347691648
579.17386732;205.055401567
581.339250077;78.8571428571
290.546431124;37.1209702607
699.700956702;117.367070403
568.434551383;109.217786366
369.761325193;55.6657418864
503.832055946;34.4330322569
520.159854299;41.5515241036
271.017662223;26
226.782182454;8.8290986206
353.920357866;97.5701419681
260.0216509;85.6035358717
363.667553423;105.127102243
309.578791745;76.858831715
649.194151037;37.2047646742
573.40376477;89.883828884
730.644705329;38.4752377069
569.402561261;65.5179089786
248.575264191;86.0535443726
564.623493274;52.4069582388
349.295234346;46.4054579864
115.728041392;0
373.615136716;103.03561766
353.074605785;83.8319646665
96.4508354874;57.8571428571
570.701784624;17.7756101459
689.848890996;119.539261564
310.458056509;21.9171100337
391.847620072;42.9837594664
258.54214936;62.5998896616
251.110251174;39.197502263
702.603088888;111.712999111
374.943530576;61.8571428571
406.947301325;152.440508961
355.567882458;105.764861007
134.498128521;84.8571428571
560.049086742;71.2110443554
263.715845869;101.569501453
389.550393005;110.579251523
498.407496788;87.9880074336
378.912906257;181.714285714
393.090892137;55
277.138041534;65.34723249
579.926074094;46.0016888579
250.296588285;84.8571428571
527.125703158;38.0016888579
402.837827347;81.8571428571
464.023207837;72.8571428571
174.713204352;58.8571428571
112.906722641;54.8571428571
327.3411822;93.8571428571
481.401072932;113.492376552
335.413816981;98.6543879858
342.702690368;120.393445676
468.915603175;69.1696789173
271.323913974;118.94267183
89.8356122469;54.8571428571
196.671243034;61.53619629
73.3646984215;55.8571428571
527.125703158;41.0016888579


==> content/results/baseCase/rechargingFacilities/recharging_1.csv <==
headline
50.7458015492;6.1081417135;1319
50.7764527175;6.08976787306;1001
50.7039452602;6.16980581003;1767
50.8108239664;6.06873679607;1621
50.8859770338;6.1194668372;3767
50.7735473397;6.22419911515;5785


==> content/results/baseCase/rechargingFacilities/recharging_2.csv <==
headline
50.7701712909;6.11761079943;1645
50.8859770338;6.1194668372;3767
50.7764527175;6.08976787306;1001
50.8108239664;6.06873679607;1621
50.7458015492;6.1081417135;1319
50.7039452602;6.16980581003;1767
50.7735473397;6.22419911515;5785


==> content/results/scenarioAnalysis/batteryPrice/batteryPrice.csv <==
r;bat;tco;emissions;tco_oc;emissions_oc;tco_on;emissions_on
350;0;482.81;81.73;482.8;81.82;493.59;142.81
350;2.5;472.22;67.2;472.3;67.32;493.59;142.81
350;5;460.83;60.58;461.08;60.58;493.59;142.81
350;7.5;451.02;53.58;451.14;53.2;493.48;142.24
350;10;443.14;48.57;442.99;48.62;493.22;141.91
350;12.5;436.58;47.83;436.64;47.48;492.94;141.72


==> content/results/scenarioAnalysis/feasibility/feasibility.dat <==
50 400 300 500 800 100
100 300 200 400 700 100
150 300 200 300 600 100
200 200 200 300 600 100
250 200 200 300 500 100
300 200 200 200 500 100
350 200 200 200 500 100
400 200 200 200 400 100
450 200 200 200 400 100
500 200 200 200 400 100


==> content/results/scenarioAnalysis/feasibility/feasibility_Q_max.csv <==
r;share
50;62.46498599
100;84.03361345
150;93.27731092
200;96.63865546
250;99.15966387
300;99.15966387
350;99.71988796
400;100
450;100
500;100


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_100.csv <==
0;200;1;390.311288784
1;400;3;710.280676404
2;400;3;628.581375602
3;300;2;458.995227197
4;500;4;732.03732334
5;400;3;688.022260487
6;400;3;667.371802378
7;400;3;579.17386732
8;600;5;952.692035657
9;200;1;565.493565385
10;400;3;633.727056779
11;500;4;736.090167605
12;400;3;584.916496419
13;300;2;532.823928269
14;300;2;595.239365753
15;500;4;863.468529656
16;300;2;554.481174443
17;500;4;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;500;4;732.356075655
21;300;2;581.339250077
22;400;3;683.947373926
23;300;2;586.659808558
24;300;2;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;300;2;674.219912042
28;200;1;290.546431124
29;300;2;601.26445007
30;300;2;674.411375101
31;300;2;741.440268886
32;200;1;430.570609781
33;500;4;699.700956702
34;400;3;592.414521609
35;500;4;876.524471572
36;400;3;568.434551383
37;400;3;612.4611863
38;300;2;604.926633286
39;300;2;622.152753878
40;300;2;645.989477417
41;300;2;573.256693617
42;400;3;785.397431049
43;400;3;652.657703639
44;400;3;585.822483164
45;200;1;564.78810108
46;400;3;582.634595224
47;500;4;698.160460593
48;200;1;465.991506444
49;600;5;801.980902942
50;200;1;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;500;4;803.583821464
54;300;2;597.906690824
55;400;3;678.128522768
56;400;3;675.405656371
57;400;3;692.597081335
58;500;4;734.574203494
59;300;2;742.810720874
60;300;2;695.77097568
61;400;3;615.209769679
62;200;1;511.84227533
63;600;5;770.210434435
64;300;2;480.445804592
65;200;1;278.123141666
66;300;2;494.131086468
67;300;2;458.209906109
68;200;1;504.388960319
69;700;6;965.937593129
70;400;3;612.980120378
71;300;2;515.996548786
72;200;1;342.702690368
73;300;2;732.479326677
74;300;2;740.104893823
75;300;2;369.761325193
76;500;4;700.161268752
77;400;3;503.832055946
78;300;2;495.727037044
79;500;4;699.423641531
80;300;2;527.623816478
81;400;3;775.50463091
82;400;3;520.159854299
83;300;2;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;300;2;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;300;2;580.67804243
91;200;1;405.680492702
92;300;2;484.140062097
93;500;4;748.187370715
94;400;3;611.333434413
95;400;3;591.329203762
96;300;2;607.628076174
97;500;4;779.247371181
98;300;2;519.733630374
99;400;3;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;400;3;633.090158734
103;300;2;607.439465367
104;500;4;755.295284786
105;400;3;632.281005681
106;200;1;368.298081356
107;400;3;557.350846486
108;200;1;508.002090393
109;500;4;735.554023424
110;500;4;660.429543756
111;200;1;260.0216509
112;500;4;772.360397744
113;300;2;687.271691694
114;400;3;490.561638653
115;300;2;591.097311185
116;300;2;511.365066147
117;500;4;744.027685223
118;300;2;521.355728654
119;300;2;550.965452652
120;300;2;625.840846491
121;300;2;508.816501987
122;200;1;363.667553423
123;300;2;637.363513137
124;200;1;467.422432822
125;700;6;834.224143373
126;300;2;717.400229483
127;200;1;445.249417912
128;400;3;558.919830305
129;300;2;619.286556626
130;200;1;499.214196059
131;500;4;625.544719887
132;500;4;770.905917592
133;300;2;687.884805914
134;300;2;541.378517689
135;200;1;309.578791745
136;500;4;649.194151037
137;200;1;405.305869996
138;400;3;522.27379536
139;400;3;573.40376477
140;300;2;495.397613163
141;500;4;789.088365586
142;300;2;582.395441625
143;300;2;547.434948936
144;300;2;559.115023012
145;500;4;671.161525509
146;400;3;589.793511062
147;200;1;430.22351137
148;300;2;624.355722703
149;400;3;544.038179687
150;300;2;568.05491959
151;300;2;396.173914973
152;300;2;637.865562348
153;300;2;414.96053259
154;500;4;698.784937722
155;200;1;472.442189445
156;600;5;730.644705329
157;400;3;670.43012575
158;400;3;569.402561261
159;400;3;753.992739054
160;600;5;803.600216449
161;400;3;598.910085324
162;300;2;502.691525415
163;400;3;703.676046389
164;400;3;431.526507895
165;400;3;607.320323889
166;200;1;373.707240513
167;400;3;651.158041731
168;600;5;880.518436054
169;400;3;728.328870025
170;300;2;572.028648694
171;200;1;511.725411236
172;400;3;594.730747645
173;200;1;248.575264191
174;500;4;780.524537051
175;300;2;654.221948753
176;500;4;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;300;2;480.366442914
180;300;2;497.665201796
181;400;3;501.432364559
182;400;3;667.730580503
183;400;3;596.281110046
184;200;1;373.615136716
185;500;4;655.638766091
186;300;2;511.478080159
187;200;1;351.765919896
188;300;2;548.378430121
189;200;1;492.393410758
190;400;3;643.678429609
191;400;3;541.128072154
192;200;1;353.074605785
193;300;2;595.598158452
194;200;1;405.666580855
195;400;3;570.840463229
196;100;0;96.4508354874
197;500;4;570.701784624
198;400;3;671.866347663
199;300;2;534.204077794
200;300;2;513.469142711
201;400;3;674.03954789
202;300;2;653.162899232
203;400;3;531.847918326
204;300;2;486.384853872
205;500;4;836.347194848
206;300;2;729.97577691
207;300;2;580.315246407
208;200;1;442.580266892
209;200;1;407.7471235
210;400;3;693.79547409
211;400;3;606.732976581
212;600;5;797.912509191
213;400;3;610.151389718
214;500;4;671.205604106
215;400;3;717.784527036
216;200;1;406.874256089
217;400;3;594.437560211
218;200;1;494.351737285
219;400;3;724.542042403
220;400;3;652.381523789
221;300;2;458.724620406
222;200;1;477.052919264
223;600;5;689.848890996
224;300;2;554.578541874
225;300;2;559.151825664
226;500;4;731.338205308
227;400;3;638.309414854
228;300;2;611.113858236
229;200;1;310.458056509
230;200;1;304.789907484
231;300;2;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;300;2;569.618386648
236;300;2;542.913195679
237;200;1;437.899089972
238;200;1;431.684944204
239;600;5;823.591750609
240;400;3;668.826677987
241;500;4;741.335894849
242;400;3;527.125703158
243;500;4;596.374278131
244;300;2;571.326028216
245;300;2;558.575923183
246;300;2;417.936564907
247;200;1;495.983252334
248;400;3;740.101297304
249;400;3;545.628614876
250;500;4;619.257656818
251;200;1;251.110251174
252;400;3;555.412416907
253;400;3;639.257129882
254;400;3;526.424658777
255;200;1;433.334185487
256;300;2;435.710002547
257;500;4;702.603088888
258;300;2;374.943530576
259;300;2;616.281991104
260;300;2;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;500;4;728.413945554
264;100;0;350.268768214
265;500;4;673.549535853
266;400;3;663.464147489
267;300;2;544.245848824
268;200;1;406.947301325
269;300;2;555.712756208
270;300;2;569.604209707
271;300;2;803.935162832
272;500;4;708.657755851
273;300;2;509.479694783
274;500;4;698.71200523
275;300;2;736.602997847
276;300;2;406.057467442
277;300;2;636.323159181
278;300;2;680.361865895
279;400;3;581.022141576
280;300;2;468.271528987
281;600;5;684.052317909
282;200;1;271.323913974
283;400;3;570.721165552
284;300;2;534.350513688
285;300;2;487.246640615
286;400;3;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;300;2;577.196900323
290;100;0;134.498128521
291;400;3;570.613281114
292;300;2;433.260321009
293;300;2;645.086360427
294;200;1;454.799529973
295;400;3;577.354708687
296;400;3;560.049086742
297;200;1;556.695968922
298;400;3;617.49740648
299;300;2;454.42856698
300;200;1;263.715845869
301;300;2;389.550393005
302;400;3;498.407496788
303;500;4;757.529346778
304;300;2;542.846318801
305;300;2;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;300;2;411.181403247
310;300;2;393.090892137
311;400;3;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;500;4;606.464465413
315;400;3;594.11447245
316;300;2;447.973224282
317;400;3;461.505550383
318;500;4;718.607893641
319;400;3;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;300;2;566.200222852
324;300;2;579.965889822
325;300;2;434.522959468
326;200;1;306.80399643
327;300;2;451.893336479
328;100;0;73.3646984215
329;500;4;579.926074094
330;200;1;250.296588285
331;300;2;497.253323081
332;300;2;640.117391064
333;400;3;668.22687577
334;400;3;527.125703158
335;300;2;402.837827347
336;400;3;623.457481719
337;200;1;355.499856994
338;300;2;464.023207837
339;400;3;712.861933804
340;300;2;566.635432465
341;300;2;566.69374804
342;200;1;410.256965724
343;400;3;542.086346616
344;200;1;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;300;2;406.743164574
348;400;3;638.790502584
349;300;2;498.056196226
350;200;1;327.3411822
351;500;4;683.001497018
352;400;3;580.323156903
353;300;2;461.517281381
354;300;2;481.401072932
355;400;3;527.125703158
356;400;3;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_150.csv <==
0;200;1;390.311288784
1;300;2;710.280676404
2;300;2;628.581375602
3;200;1;458.995227197
4;400;3;732.03732334
5;300;2;688.022260487
6;300;2;667.371802378
7;300;2;579.17386732
8;500;4;952.692035657
9;200;1;565.493565385
10;400;3;633.727056779
11;500;4;736.090167605
12;400;3;584.916496419
13;300;2;532.823928269
14;200;1;595.239365753
15;400;3;863.468529656
16;200;1;554.481174443
17;300;2;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;400;3;732.356075655
21;300;2;581.339250077
22;300;2;683.947373926
23;300;2;586.659808558
24;300;2;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;200;1;674.219912042
28;200;1;290.546431124
29;300;2;601.26445007
30;200;1;674.411375101
31;200;1;741.440268886
32;200;1;430.570609781
33;500;4;699.700956702
34;300;2;592.414521609
35;300;2;876.524471572
36;300;2;568.434551383
37;300;2;612.4611863
38;300;2;604.926633286
39;300;2;622.152753878
40;300;2;645.989477417
41;300;2;573.256693617
42;300;2;785.397431049
43;400;3;652.657703639
44;400;3;585.822483164
45;200;1;564.78810108
46;300;2;582.634595224
47;400;3;698.160460593
48;200;1;465.991506444
49;500;4;801.980902942
50;200;1;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;300;2;803.583821464
54;300;2;597.906690824
55;400;3;678.128522768
56;400;3;675.405656371
57;200;1;692.597081335
58;400;3;734.574203494
59;200;1;742.810720874
60;300;2;695.77097568
61;300;2;615.209769679
62;200;1;511.84227533
63;500;4;770.210434435
64;300;2;480.445804592
65;200;1;278.123141666
66;200;1;494.131086468
67;200;1;458.209906109
68;200;1;504.388960319
69;600;5;965.937593129
70;300;2;612.980120378
71;300;2;515.996548786
72;200;1;342.702690368
73;300;2;732.479326677
74;200;1;740.104893823
75;300;2;369.761325193
76;400;3;700.161268752
77;400;3;503.832055946
78;200;1;495.727037044
79;400;3;699.423641531
80;200;1;527.623816478
81;300;2;775.50463091
82;400;3;520.159854299
83;200;1;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;200;1;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;300;2;580.67804243
91;200;1;405.680492702
92;200;1;484.140062097
93;400;3;748.187370715
94;300;2;611.333434413
95;400;3;591.329203762
96;200;1;607.628076174
97;500;4;779.247371181
98;200;1;519.733630374
99;300;2;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;400;3;633.090158734
103;300;2;607.439465367
104;300;2;755.295284786
105;300;2;632.281005681
106;200;1;368.298081356
107;300;2;557.350846486
108;200;1;508.002090393
109;400;3;735.554023424
110;500;4;660.429543756
111;200;1;260.0216509
112;400;3;772.360397744
113;200;1;687.271691694
114;300;2;490.561638653
115;300;2;591.097311185
116;300;2;511.365066147
117;500;4;744.027685223
118;200;1;521.355728654
119;300;2;550.965452652
120;300;2;625.840846491
121;200;1;508.816501987
122;200;1;363.667553423
123;200;1;637.363513137
124;200;1;467.422432822
125;600;5;834.224143373
126;200;1;717.400229483
127;200;1;445.249417912
128;300;2;558.919830305
129;200;1;619.286556626
130;200;1;499.214196059
131;400;3;625.544719887
132;400;3;770.905917592
133;200;1;687.884805914
134;300;2;541.378517689
135;200;1;309.578791745
136;500;4;649.194151037
137;200;1;405.305869996
138;300;2;522.27379536
139;400;3;573.40376477
140;200;1;495.397613163
141;400;3;789.088365586
142;300;2;582.395441625
143;200;1;547.434948936
144;300;2;559.115023012
145;400;3;671.161525509
146;300;2;589.793511062
147;200;1;430.22351137
148;300;2;624.355722703
149;300;2;544.038179687
150;200;1;568.05491959
151;200;1;396.173914973
152;300;2;637.865562348
153;300;2;414.96053259
154;400;3;698.784937722
155;200;1;472.442189445
156;500;4;730.644705329
157;300;2;670.43012575
158;400;3;569.402561261
159;300;2;753.992739054
160;500;4;803.600216449
161;300;2;598.910085324
162;300;2;502.691525415
163;400;3;703.676046389
164;300;2;431.526507895
165;400;3;607.320323889
166;200;1;373.707240513
167;300;2;651.158041731
168;500;4;880.518436054
169;300;2;728.328870025
170;200;1;572.028648694
171;200;1;511.725411236
172;300;2;594.730747645
173;200;1;248.575264191
174;500;4;780.524537051
175;200;1;654.221948753
176;400;3;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;300;2;480.366442914
180;300;2;497.665201796
181;300;2;501.432364559
182;300;2;667.730580503
183;300;2;596.281110046
184;200;1;373.615136716
185;400;3;655.638766091
186;300;2;511.478080159
187;200;1;351.765919896
188;200;1;548.378430121
189;200;1;492.393410758
190;400;3;643.678429609
191;300;2;541.128072154
192;200;1;353.074605785
193;300;2;595.598158452
194;200;1;405.666580855
195;400;3;570.840463229
196;100;0;96.4508354874
197;500;4;570.701784624
198;300;2;671.866347663
199;300;2;534.204077794
200;300;2;513.469142711
201;300;2;674.03954789
202;200;1;653.162899232
203;400;3;531.847918326
204;200;1;486.384853872
205;500;4;836.347194848
206;200;1;729.97577691
207;200;1;580.315246407
208;200;1;442.580266892
209;200;1;407.7471235
210;300;2;693.79547409
211;300;2;606.732976581
212;500;4;797.912509191
213;300;2;610.151389718
214;400;3;671.205604106
215;300;2;717.784527036
216;200;1;406.874256089
217;400;3;594.437560211
218;200;1;494.351737285
219;300;2;724.542042403
220;400;3;652.381523789
221;200;1;458.724620406
222;200;1;477.052919264
223;500;4;689.848890996
224;300;2;554.578541874
225;200;1;559.151825664
226;500;4;731.338205308
227;300;2;638.309414854
228;200;1;611.113858236
229;200;1;310.458056509
230;100;0;304.789907484
231;300;2;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;200;1;569.618386648
236;200;1;542.913195679
237;200;1;437.899089972
238;200;1;431.684944204
239;600;5;823.591750609
240;200;1;668.826677987
241;400;3;741.335894849
242;400;3;527.125703158
243;400;3;596.374278131
244;300;2;571.326028216
245;200;1;558.575923183
246;200;1;417.936564907
247;200;1;495.983252334
248;300;2;740.101297304
249;300;2;545.628614876
250;400;3;619.257656818
251;200;1;251.110251174
252;300;2;555.412416907
253;300;2;639.257129882
254;300;2;526.424658777
255;200;1;433.334185487
256;300;2;435.710002547
257;500;4;702.603088888
258;300;2;374.943530576
259;200;1;616.281991104
260;300;2;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;400;3;728.413945554
264;100;0;350.268768214
265;400;3;673.549535853
266;400;3;663.464147489
267;200;1;544.245848824
268;200;1;406.947301325
269;300;2;555.712756208
270;200;1;569.604209707
271;300;2;803.935162832
272;400;3;708.657755851
273;200;1;509.479694783
274;300;2;698.71200523
275;300;2;736.602997847
276;300;2;406.057467442
277;200;1;636.323159181
278;300;2;680.361865895
279;300;2;581.022141576
280;200;1;468.271528987
281;500;4;684.052317909
282;200;1;271.323913974
283;300;2;570.721165552
284;200;1;534.350513688
285;300;2;487.246640615
286;300;2;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;200;1;577.196900323
290;100;0;134.498128521
291;300;2;570.613281114
292;300;2;433.260321009
293;200;1;645.086360427
294;200;1;454.799529973
295;300;2;577.354708687
296;400;3;560.049086742
297;200;1;556.695968922
298;300;2;617.49740648
299;200;1;454.42856698
300;200;1;263.715845869
301;200;1;389.550393005
302;400;3;498.407496788
303;400;3;757.529346778
304;300;2;542.846318801
305;200;1;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;300;2;411.181403247
310;300;2;393.090892137
311;300;2;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;400;3;606.464465413
315;300;2;594.11447245
316;300;2;447.973224282
317;300;2;461.505550383
318;400;3;718.607893641
319;300;2;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;200;1;566.200222852
324;300;2;579.965889822
325;300;2;434.522959468
326;200;1;306.80399643
327;200;1;451.893336479
328;100;0;73.3646984215
329;400;3;579.926074094
330;200;1;250.296588285
331;200;1;497.253323081
332;200;1;640.117391064
333;400;3;668.22687577
334;400;3;527.125703158
335;200;1;402.837827347
336;300;2;623.457481719
337;200;1;355.499856994
338;300;2;464.023207837
339;300;2;712.861933804
340;200;1;566.635432465
341;300;2;566.69374804
342;200;1;410.256965724
343;300;2;542.086346616
344;200;1;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;300;2;406.743164574
348;300;2;638.790502584
349;200;1;498.056196226
350;200;1;327.3411822
351;500;4;683.001497018
352;300;2;580.323156903
353;300;2;461.517281381
354;300;2;481.401072932
355;400;3;527.125703158
356;300;2;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_200.csv <==
0;200;1;390.311288784
1;300;2;710.280676404
2;300;2;628.581375602
3;200;1;458.995227197
4;400;3;732.03732334
5;200;1;688.022260487
6;200;1;667.371802378
7;300;2;579.17386732
8;300;2;952.692035657
9;200;1;565.493565385
10;300;2;633.727056779
11;400;3;736.090167605
12;300;2;584.916496419
13;300;2;532.823928269
14;200;1;595.239365753
15;300;2;863.468529656
16;200;1;554.481174443
17;300;2;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;300;2;732.356075655
21;300;2;581.339250077
22;300;2;683.947373926
23;300;2;586.659808558
24;300;2;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;200;1;674.219912042
28;200;1;290.546431124
29;300;2;601.26445007
30;200;1;674.411375101
31;200;1;741.440268886
32;200;1;430.570609781
33;400;3;699.700956702
34;300;2;592.414521609
35;300;2;876.524471572
36;300;2;568.434551383
37;300;2;612.4611863
38;300;2;604.926633286
39;300;2;622.152753878
40;300;2;645.989477417
41;200;1;573.256693617
42;200;1;785.397431049
43;400;3;652.657703639
44;300;2;585.822483164
45;200;1;564.78810108
46;300;2;582.634595224
47;400;3;698.160460593
48;200;1;465.991506444
49;500;4;801.980902942
50;200;1;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;300;2;803.583821464
54;200;1;597.906690824
55;300;2;678.128522768
56;400;3;675.405656371
57;200;1;692.597081335
58;300;2;734.574203494
59;200;1;742.810720874
60;200;1;695.77097568
61;300;2;615.209769679
62;200;1;511.84227533
63;400;3;770.210434435
64;200;1;480.445804592
65;200;1;278.123141666
66;200;1;494.131086468
67;200;1;458.209906109
68;200;1;504.388960319
69;500;4;965.937593129
70;300;2;612.980120378
71;200;1;515.996548786
72;200;1;342.702690368
73;200;1;732.479326677
74;200;1;740.104893823
75;200;1;369.761325193
76;300;2;700.161268752
77;300;2;503.832055946
78;200;1;495.727037044
79;300;2;699.423641531
80;200;1;527.623816478
81;300;2;775.50463091
82;300;2;520.159854299
83;200;1;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;200;1;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;300;2;580.67804243
91;200;1;405.680492702
92;200;1;484.140062097
93;400;3;748.187370715
94;200;1;611.333434413
95;300;2;591.329203762
96;200;1;607.628076174
97;400;3;779.247371181
98;200;1;519.733630374
99;300;2;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;300;2;633.090158734
103;300;2;607.439465367
104;200;1;755.295284786
105;200;1;632.281005681
106;200;1;368.298081356
107;200;1;557.350846486
108;200;1;508.002090393
109;400;3;735.554023424
110;400;3;660.429543756
111;200;1;260.0216509
112;300;2;772.360397744
113;200;1;687.271691694
114;200;1;490.561638653
115;300;2;591.097311185
116;200;1;511.365066147
117;400;3;744.027685223
118;200;1;521.355728654
119;300;2;550.965452652
120;300;2;625.840846491
121;200;1;508.816501987
122;200;1;363.667553423
123;200;1;637.363513137
124;200;1;467.422432822
125;600;5;834.224143373
126;200;1;717.400229483
127;200;1;445.249417912
128;300;2;558.919830305
129;200;1;619.286556626
130;200;1;499.214196059
131;400;3;625.544719887
132;400;3;770.905917592
133;200;1;687.884805914
134;200;1;541.378517689
135;200;1;309.578791745
136;500;4;649.194151037
137;200;1;405.305869996
138;300;2;522.27379536
139;300;2;573.40376477
140;200;1;495.397613163
141;300;2;789.088365586
142;200;1;582.395441625
143;200;1;547.434948936
144;300;2;559.115023012
145;400;3;671.161525509
146;300;2;589.793511062
147;200;1;430.22351137
148;300;2;624.355722703
149;200;1;544.038179687
150;200;1;568.05491959
151;100;0;396.173914973
152;200;1;637.865562348
153;300;2;414.96053259
154;300;2;698.784937722
155;200;1;472.442189445
156;500;4;730.644705329
157;300;2;670.43012575
158;400;3;569.402561261
159;200;1;753.992739054
160;500;4;803.600216449
161;300;2;598.910085324
162;200;1;502.691525415
163;300;2;703.676046389
164;300;2;431.526507895
165;300;2;607.320323889
166;200;1;373.707240513
167;200;1;651.158041731
168;400;3;880.518436054
169;300;2;728.328870025
170;200;1;572.028648694
171;200;1;511.725411236
172;200;1;594.730747645
173;200;1;248.575264191
174;400;3;780.524537051
175;200;1;654.221948753
176;400;3;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;200;1;480.366442914
180;300;2;497.665201796
181;300;2;501.432364559
182;300;2;667.730580503
183;300;2;596.281110046
184;200;1;373.615136716
185;300;2;655.638766091
186;300;2;511.478080159
187;200;1;351.765919896
188;200;1;548.378430121
189;200;1;492.393410758
190;300;2;643.678429609
191;200;1;541.128072154
192;200;1;353.074605785
193;200;1;595.598158452
194;100;0;405.666580855
195;300;2;570.840463229
196;100;0;96.4508354874
197;500;4;570.701784624
198;300;2;671.866347663
199;200;1;534.204077794
200;300;2;513.469142711
201;200;1;674.03954789
202;200;1;653.162899232
203;300;2;531.847918326
204;200;1;486.384853872
205;400;3;836.347194848
206;200;1;729.97577691
207;200;1;580.315246407
208;200;1;442.580266892
209;200;1;407.7471235
210;300;2;693.79547409
211;300;2;606.732976581
212;500;4;797.912509191
213;300;2;610.151389718
214;400;3;671.205604106
215;300;2;717.784527036
216;200;1;406.874256089
217;300;2;594.437560211
218;200;1;494.351737285
219;200;1;724.542042403
220;300;2;652.381523789
221;200;1;458.724620406
222;200;1;477.052919264
223;500;4;689.848890996
224;200;1;554.578541874
225;200;1;559.151825664
226;500;4;731.338205308
227;200;1;638.309414854
228;200;1;611.113858236
229;200;1;310.458056509
230;100;0;304.789907484
231;200;1;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;200;1;569.618386648
236;200;1;542.913195679
237;200;1;437.899089972
238;200;1;431.684944204
239;500;4;823.591750609
240;200;1;668.826677987
241;300;2;741.335894849
242;400;3;527.125703158
243;300;2;596.374278131
244;300;2;571.326028216
245;200;1;558.575923183
246;200;1;417.936564907
247;200;1;495.983252334
248;300;2;740.101297304
249;300;2;545.628614876
250;400;3;619.257656818
251;200;1;251.110251174
252;300;2;555.412416907
253;300;2;639.257129882
254;300;2;526.424658777
255;200;1;433.334185487
256;200;1;435.710002547
257;400;3;702.603088888
258;300;2;374.943530576
259;200;1;616.281991104
260;200;1;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;300;2;728.413945554
264;100;0;350.268768214
265;400;3;673.549535853
266;300;2;663.464147489
267;200;1;544.245848824
268;200;1;406.947301325
269;200;1;555.712756208
270;200;1;569.604209707
271;200;1;803.935162832
272;300;2;708.657755851
273;200;1;509.479694783
274;300;2;698.71200523
275;300;2;736.602997847
276;300;2;406.057467442
277;200;1;636.323159181
278;200;1;680.361865895
279;300;2;581.022141576
280;200;1;468.271528987
281;500;4;684.052317909
282;200;1;271.323913974
283;200;1;570.721165552
284;200;1;534.350513688
285;200;1;487.246640615
286;300;2;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;200;1;577.196900323
290;100;0;134.498128521
291;300;2;570.613281114
292;300;2;433.260321009
293;200;1;645.086360427
294;200;1;454.799529973
295;300;2;577.354708687
296;300;2;560.049086742
297;200;1;556.695968922
298;300;2;617.49740648
299;200;1;454.42856698
300;200;1;263.715845869
301;200;1;389.550393005
302;300;2;498.407496788
303;200;1;757.529346778
304;200;1;542.846318801
305;200;1;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;300;2;411.181403247
310;200;1;393.090892137
311;300;2;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;400;3;606.464465413
315;300;2;594.11447245
316;200;1;447.973224282
317;300;2;461.505550383
318;400;3;718.607893641
319;200;1;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;200;1;566.200222852
324;300;2;579.965889822
325;200;1;434.522959468
326;100;0;306.80399643
327;200;1;451.893336479
328;100;0;73.3646984215
329;400;3;579.926074094
330;200;1;250.296588285
331;200;1;497.253323081
332;200;1;640.117391064
333;300;2;668.22687577
334;400;3;527.125703158
335;200;1;402.837827347
336;200;1;623.457481719
337;200;1;355.499856994
338;300;2;464.023207837
339;300;2;712.861933804
340;200;1;566.635432465
341;200;1;566.69374804
342;200;1;410.256965724
343;200;1;542.086346616
344;200;1;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;200;1;406.743164574
348;200;1;638.790502584
349;200;1;498.056196226
350;200;1;327.3411822
351;400;3;683.001497018
352;300;2;580.323156903
353;300;2;461.517281381
354;300;2;481.401072932
355;400;3;527.125703158
356;200;1;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_250.csv <==
0;200;1;390.311288784
1;300;2;710.280676404
2;200;1;628.581375602
3;200;1;458.995227197
4;300;2;732.03732334
5;200;1;688.022260487
6;200;1;667.371802378
7;300;2;579.17386732
8;300;2;952.692035657
9;200;1;565.493565385
10;300;2;633.727056779
11;400;3;736.090167605
12;300;2;584.916496419
13;200;1;532.823928269
14;200;1;595.239365753
15;300;2;863.468529656
16;200;1;554.481174443
17;200;1;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;300;2;732.356075655
21;300;2;581.339250077
22;300;2;683.947373926
23;200;1;586.659808558
24;200;1;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;200;1;674.219912042
28;200;1;290.546431124
29;300;2;601.26445007
30;200;1;674.411375101
31;200;1;741.440268886
32;200;1;430.570609781
33;400;3;699.700956702
34;300;2;592.414521609
35;300;2;876.524471572
36;300;2;568.434551383
37;200;1;612.4611863
38;200;1;604.926633286
39;200;1;622.152753878
40;300;2;645.989477417
41;200;1;573.256693617
42;200;1;785.397431049
43;300;2;652.657703639
44;300;2;585.822483164
45;200;1;564.78810108
46;300;2;582.634595224
47;300;2;698.160460593
48;200;1;465.991506444
49;400;3;801.980902942
50;100;0;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;200;1;803.583821464
54;200;1;597.906690824
55;200;1;678.128522768
56;400;3;675.405656371
57;200;1;692.597081335
58;300;2;734.574203494
59;200;1;742.810720874
60;200;1;695.77097568
61;300;2;615.209769679
62;200;1;511.84227533
63;400;3;770.210434435
64;200;1;480.445804592
65;200;1;278.123141666
66;200;1;494.131086468
67;200;1;458.209906109
68;200;1;504.388960319
69;400;3;965.937593129
70;200;1;612.980120378
71;200;1;515.996548786
72;200;1;342.702690368
73;200;1;732.479326677
74;200;1;740.104893823
75;200;1;369.761325193
76;300;2;700.161268752
77;300;2;503.832055946
78;200;1;495.727037044
79;300;2;699.423641531
80;200;1;527.623816478
81;300;2;775.50463091
82;300;2;520.159854299
83;200;1;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;200;1;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;300;2;580.67804243
91;200;1;405.680492702
92;100;0;484.140062097
93;300;2;748.187370715
94;200;1;611.333434413
95;300;2;591.329203762
96;200;1;607.628076174
97;300;2;779.247371181
98;200;1;519.733630374
99;200;1;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;300;2;633.090158734
103;200;1;607.439465367
104;200;1;755.295284786
105;200;1;632.281005681
106;200;1;368.298081356
107;200;1;557.350846486
108;200;1;508.002090393
109;300;2;735.554023424
110;400;3;660.429543756
111;200;1;260.0216509
112;300;2;772.360397744
113;200;1;687.271691694
114;200;1;490.561638653
115;200;1;591.097311185
116;200;1;511.365066147
117;300;2;744.027685223
118;200;1;521.355728654
119;300;2;550.965452652
120;300;2;625.840846491
121;200;1;508.816501987
122;200;1;363.667553423
123;200;1;637.363513137
124;200;1;467.422432822
125;500;4;834.224143373
126;200;1;717.400229483
127;200;1;445.249417912
128;200;1;558.919830305
129;200;1;619.286556626
130;200;1;499.214196059
131;300;2;625.544719887
132;300;2;770.905917592
133;200;1;687.884805914
134;200;1;541.378517689
135;200;1;309.578791745
136;400;3;649.194151037
137;100;0;405.305869996
138;200;1;522.27379536
139;300;2;573.40376477
140;200;1;495.397613163
141;300;2;789.088365586
142;200;1;582.395441625
143;200;1;547.434948936
144;200;1;559.115023012
145;300;2;671.161525509
146;200;1;589.793511062
147;200;1;430.22351137
148;300;2;624.355722703
149;200;1;544.038179687
150;200;1;568.05491959
151;100;0;396.173914973
152;200;1;637.865562348
153;200;1;414.96053259
154;300;2;698.784937722
155;100;0;472.442189445
156;500;4;730.644705329
157;300;2;670.43012575
158;300;2;569.402561261
159;200;1;753.992739054
160;400;3;803.600216449
161;200;1;598.910085324
162;200;1;502.691525415
163;300;2;703.676046389
164;300;2;431.526507895
165;300;2;607.320323889
166;200;1;373.707240513
167;200;1;651.158041731
168;400;3;880.518436054
169;200;1;728.328870025
170;200;1;572.028648694
171;200;1;511.725411236
172;200;1;594.730747645
173;200;1;248.575264191
174;400;3;780.524537051
175;200;1;654.221948753
176;300;2;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;200;1;480.366442914
180;300;2;497.665201796
181;300;2;501.432364559
182;200;1;667.730580503
183;200;1;596.281110046
184;200;1;373.615136716
185;300;2;655.638766091
186;300;2;511.478080159
187;100;0;351.765919896
188;200;1;548.378430121
189;200;1;492.393410758
190;300;2;643.678429609
191;200;1;541.128072154
192;200;1;353.074605785
193;200;1;595.598158452
194;100;0;405.666580855
195;300;2;570.840463229
196;100;0;96.4508354874
197;500;4;570.701784624
198;200;1;671.866347663
199;200;1;534.204077794
200;200;1;513.469142711
201;200;1;674.03954789
202;200;1;653.162899232
203;300;2;531.847918326
204;200;1;486.384853872
205;300;2;836.347194848
206;200;1;729.97577691
207;200;1;580.315246407
208;100;0;442.580266892
209;200;1;407.7471235
210;200;1;693.79547409
211;200;1;606.732976581
212;400;3;797.912509191
213;300;2;610.151389718
214;400;3;671.205604106
215;200;1;717.784527036
216;200;1;406.874256089
217;300;2;594.437560211
218;200;1;494.351737285
219;200;1;724.542042403
220;300;2;652.381523789
221;200;1;458.724620406
222;200;1;477.052919264
223;400;3;689.848890996
224;200;1;554.578541874
225;200;1;559.151825664
226;400;3;731.338205308
227;200;1;638.309414854
228;200;1;611.113858236
229;200;1;310.458056509
230;100;0;304.789907484
231;200;1;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;200;1;569.618386648
236;200;1;542.913195679
237;200;1;437.899089972
238;200;1;431.684944204
239;400;3;823.591750609
240;200;1;668.826677987
241;300;2;741.335894849
242;300;2;527.125703158
243;300;2;596.374278131
244;200;1;571.326028216
245;200;1;558.575923183
246;200;1;417.936564907
247;200;1;495.983252334
248;300;2;740.101297304
249;200;1;545.628614876
250;300;2;619.257656818
251;200;1;251.110251174
252;200;1;555.412416907
253;200;1;639.257129882
254;200;1;526.424658777
255;200;1;433.334185487
256;200;1;435.710002547
257;400;3;702.603088888
258;300;2;374.943530576
259;200;1;616.281991104
260;200;1;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;300;2;728.413945554
264;100;0;350.268768214
265;300;2;673.549535853
266;300;2;663.464147489
267;200;1;544.245848824
268;200;1;406.947301325
269;200;1;555.712756208
270;200;1;569.604209707
271;200;1;803.935162832
272;300;2;708.657755851
273;200;1;509.479694783
274;200;1;698.71200523
275;300;2;736.602997847
276;200;1;406.057467442
277;200;1;636.323159181
278;200;1;680.361865895
279;200;1;581.022141576
280;200;1;468.271528987
281;400;3;684.052317909
282;200;1;271.323913974
283;200;1;570.721165552
284;200;1;534.350513688
285;200;1;487.246640615
286;300;2;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;200;1;577.196900323
290;100;0;134.498128521
291;200;1;570.613281114
292;200;1;433.260321009
293;200;1;645.086360427
294;200;1;454.799529973
295;200;1;577.354708687
296;300;2;560.049086742
297;200;1;556.695968922
298;200;1;617.49740648
299;200;1;454.42856698
300;200;1;263.715845869
301;200;1;389.550393005
302;300;2;498.407496788
303;200;1;757.529346778
304;200;1;542.846318801
305;200;1;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;300;2;411.181403247
310;200;1;393.090892137
311;200;1;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;400;3;606.464465413
315;300;2;594.11447245
316;200;1;447.973224282
317;200;1;461.505550383
318;300;2;718.607893641
319;200;1;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;200;1;566.200222852
324;200;1;579.965889822
325;200;1;434.522959468
326;100;0;306.80399643
327;200;1;451.893336479
328;100;0;73.3646984215
329;400;3;579.926074094
330;200;1;250.296588285
331;200;1;497.253323081
332;200;1;640.117391064
333;300;2;668.22687577
334;300;2;527.125703158
335;200;1;402.837827347
336;200;1;623.457481719
337;200;1;355.499856994
338;300;2;464.023207837
339;200;1;712.861933804
340;200;1;566.635432465
341;200;1;566.69374804
342;200;1;410.256965724
343;200;1;542.086346616
344;200;1;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;200;1;406.743164574
348;200;1;638.790502584
349;200;1;498.056196226
350;200;1;327.3411822
351;400;3;683.001497018
352;300;2;580.323156903
353;200;1;461.517281381
354;300;2;481.401072932
355;300;2;527.125703158
356;200;1;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_300.csv <==
0;200;1;390.311288784
1;300;2;710.280676404
2;200;1;628.581375602
3;200;1;458.995227197
4;300;2;732.03732334
5;200;1;688.022260487
6;200;1;667.371802378
7;300;2;579.17386732
8;200;1;952.692035657
9;200;1;565.493565385
10;300;2;633.727056779
11;300;2;736.090167605
12;200;1;584.916496419
13;200;1;532.823928269
14;200;1;595.239365753
15;300;2;863.468529656
16;200;1;554.481174443
17;200;1;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;300;2;732.356075655
21;300;2;581.339250077
22;300;2;683.947373926
23;200;1;586.659808558
24;200;1;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;200;1;674.219912042
28;200;1;290.546431124
29;300;2;601.26445007
30;200;1;674.411375101
31;200;1;741.440268886
32;200;1;430.570609781
33;400;3;699.700956702
34;300;2;592.414521609
35;200;1;876.524471572
36;300;2;568.434551383
37;200;1;612.4611863
38;200;1;604.926633286
39;200;1;622.152753878
40;300;2;645.989477417
41;200;1;573.256693617
42;200;1;785.397431049
43;300;2;652.657703639
44;300;2;585.822483164
45;200;1;564.78810108
46;300;2;582.634595224
47;300;2;698.160460593
48;200;1;465.991506444
49;400;3;801.980902942
50;100;0;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;200;1;803.583821464
54;200;1;597.906690824
55;200;1;678.128522768
56;300;2;675.405656371
57;200;1;692.597081335
58;200;1;734.574203494
59;200;1;742.810720874
60;200;1;695.77097568
61;300;2;615.209769679
62;200;1;511.84227533
63;300;2;770.210434435
64;200;1;480.445804592
65;100;0;278.123141666
66;200;1;494.131086468
67;200;1;458.209906109
68;200;1;504.388960319
69;300;2;965.937593129
70;200;1;612.980120378
71;200;1;515.996548786
72;200;1;342.702690368
73;200;1;732.479326677
74;200;1;740.104893823
75;200;1;369.761325193
76;300;2;700.161268752
77;300;2;503.832055946
78;200;1;495.727037044
79;200;1;699.423641531
80;200;1;527.623816478
81;300;2;775.50463091
82;300;2;520.159854299
83;200;1;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;200;1;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;200;1;580.67804243
91;200;1;405.680492702
92;100;0;484.140062097
93;300;2;748.187370715
94;200;1;611.333434413
95;200;1;591.329203762
96;200;1;607.628076174
97;300;2;779.247371181
98;200;1;519.733630374
99;200;1;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;200;1;633.090158734
103;200;1;607.439465367
104;200;1;755.295284786
105;200;1;632.281005681
106;100;0;368.298081356
107;200;1;557.350846486
108;200;1;508.002090393
109;200;1;735.554023424
110;300;2;660.429543756
111;200;1;260.0216509
112;300;2;772.360397744
113;200;1;687.271691694
114;200;1;490.561638653
115;200;1;591.097311185
116;200;1;511.365066147
117;300;2;744.027685223
118;200;1;521.355728654
119;300;2;550.965452652
120;200;1;625.840846491
121;200;1;508.816501987
122;200;1;363.667553423
123;200;1;637.363513137
124;200;1;467.422432822
125;500;4;834.224143373
126;200;1;717.400229483
127;200;1;445.249417912
128;200;1;558.919830305
129;200;1;619.286556626
130;200;1;499.214196059
131;300;2;625.544719887
132;200;1;770.905917592
133;200;1;687.884805914
134;200;1;541.378517689
135;200;1;309.578791745
136;400;3;649.194151037
137;100;0;405.305869996
138;200;1;522.27379536
139;300;2;573.40376477
140;200;1;495.397613163
141;200;1;789.088365586
142;200;1;582.395441625
143;200;1;547.434948936
144;200;1;559.115023012
145;300;2;671.161525509
146;200;1;589.793511062
147;200;1;430.22351137
148;300;2;624.355722703
149;200;1;544.038179687
150;200;1;568.05491959
151;100;0;396.173914973
152;200;1;637.865562348
153;200;1;414.96053259
154;300;2;698.784937722
155;100;0;472.442189445
156;500;4;730.644705329
157;300;2;670.43012575
158;300;2;569.402561261
159;200;1;753.992739054
160;400;3;803.600216449
161;200;1;598.910085324
162;200;1;502.691525415
163;200;1;703.676046389
164;300;2;431.526507895
165;300;2;607.320323889
166;200;1;373.707240513
167;200;1;651.158041731
168;300;2;880.518436054
169;200;1;728.328870025
170;200;1;572.028648694
171;200;1;511.725411236
172;200;1;594.730747645
173;200;1;248.575264191
174;300;2;780.524537051
175;200;1;654.221948753
176;300;2;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;200;1;480.366442914
180;200;1;497.665201796
181;200;1;501.432364559
182;200;1;667.730580503
183;200;1;596.281110046
184;200;1;373.615136716
185;200;1;655.638766091
186;200;1;511.478080159
187;100;0;351.765919896
188;200;1;548.378430121
189;200;1;492.393410758
190;300;2;643.678429609
191;200;1;541.128072154
192;200;1;353.074605785
193;200;1;595.598158452
194;100;0;405.666580855
195;200;1;570.840463229
196;100;0;96.4508354874
197;500;4;570.701784624
198;200;1;671.866347663
199;200;1;534.204077794
200;200;1;513.469142711
201;200;1;674.03954789
202;200;1;653.162899232
203;300;2;531.847918326
204;200;1;486.384853872
205;300;2;836.347194848
206;200;1;729.97577691
207;200;1;580.315246407
208;100;0;442.580266892
209;200;1;407.7471235
210;200;1;693.79547409
211;200;1;606.732976581
212;300;2;797.912509191
213;300;2;610.151389718
214;300;2;671.205604106
215;200;1;717.784527036
216;200;1;406.874256089
217;300;2;594.437560211
218;200;1;494.351737285
219;200;1;724.542042403
220;300;2;652.381523789
221;200;1;458.724620406
222;200;1;477.052919264
223;400;3;689.848890996
224;200;1;554.578541874
225;200;1;559.151825664
226;400;3;731.338205308
227;200;1;638.309414854
228;200;1;611.113858236
229;200;1;310.458056509
230;100;0;304.789907484
231;200;1;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;200;1;569.618386648
236;200;1;542.913195679
237;100;0;437.899089972
238;200;1;431.684944204
239;400;3;823.591750609
240;200;1;668.826677987
241;300;2;741.335894849
242;300;2;527.125703158
243;200;1;596.374278131
244;200;1;571.326028216
245;200;1;558.575923183
246;200;1;417.936564907
247;100;0;495.983252334
248;200;1;740.101297304
249;200;1;545.628614876
250;300;2;619.257656818
251;200;1;251.110251174
252;200;1;555.412416907
253;200;1;639.257129882
254;200;1;526.424658777
255;200;1;433.334185487
256;200;1;435.710002547
257;400;3;702.603088888
258;300;2;374.943530576
259;200;1;616.281991104
260;200;1;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;200;1;728.413945554
264;100;0;350.268768214
265;300;2;673.549535853
266;300;2;663.464147489
267;200;1;544.245848824
268;200;1;406.947301325
269;200;1;555.712756208
270;200;1;569.604209707
271;200;1;803.935162832
272;300;2;708.657755851
273;200;1;509.479694783
274;200;1;698.71200523
275;300;2;736.602997847
276;200;1;406.057467442
277;200;1;636.323159181
278;200;1;680.361865895
279;200;1;581.022141576
280;200;1;468.271528987
281;400;3;684.052317909
282;200;1;271.323913974
283;200;1;570.721165552
284;200;1;534.350513688
285;200;1;487.246640615
286;200;1;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;200;1;577.196900323
290;100;0;134.498128521
291;200;1;570.613281114
292;200;1;433.260321009
293;200;1;645.086360427
294;200;1;454.799529973
295;200;1;577.354708687
296;300;2;560.049086742
297;200;1;556.695968922
298;200;1;617.49740648
299;200;1;454.42856698
300;200;1;263.715845869
301;200;1;389.550393005
302;300;2;498.407496788
303;200;1;757.529346778
304;200;1;542.846318801
305;200;1;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;200;1;411.181403247
310;200;1;393.090892137
311;200;1;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;300;2;606.464465413
315;200;1;594.11447245
316;200;1;447.973224282
317;200;1;461.505550383
318;300;2;718.607893641
319;200;1;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;200;1;566.200222852
324;200;1;579.965889822
325;200;1;434.522959468
326;100;0;306.80399643
327;200;1;451.893336479
328;100;0;73.3646984215
329;300;2;579.926074094
330;200;1;250.296588285
331;200;1;497.253323081
332;200;1;640.117391064
333;200;1;668.22687577
334;300;2;527.125703158
335;200;1;402.837827347
336;200;1;623.457481719
337;100;0;355.499856994
338;300;2;464.023207837
339;200;1;712.861933804
340;200;1;566.635432465
341;200;1;566.69374804
342;200;1;410.256965724
343;200;1;542.086346616
344;200;1;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;200;1;406.743164574
348;200;1;638.790502584
349;200;1;498.056196226
350;200;1;327.3411822
351;300;2;683.001497018
352;200;1;580.323156903
353;200;1;461.517281381
354;300;2;481.401072932
355;300;2;527.125703158
356;200;1;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_350.csv <==
0;200;1;390.311288784
1;200;1;710.280676404
2;200;1;628.581375602
3;200;1;458.995227197
4;300;2;732.03732334
5;200;1;688.022260487
6;200;1;667.371802378
7;300;2;579.17386732
8;200;1;952.692035657
9;200;1;565.493565385
10;300;2;633.727056779
11;300;2;736.090167605
12;200;1;584.916496419
13;200;1;532.823928269
14;200;1;595.239365753
15;300;2;863.468529656
16;200;1;554.481174443
17;200;1;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;300;2;732.356075655
21;300;2;581.339250077
22;300;2;683.947373926
23;200;1;586.659808558
24;200;1;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;100;0;674.219912042
28;200;1;290.546431124
29;200;1;601.26445007
30;200;1;674.411375101
31;200;1;741.440268886
32;200;1;430.570609781
33;400;3;699.700956702
34;200;1;592.414521609
35;200;1;876.524471572
36;300;2;568.434551383
37;200;1;612.4611863
38;200;1;604.926633286
39;200;1;622.152753878
40;300;2;645.989477417
41;200;1;573.256693617
42;200;1;785.397431049
43;300;2;652.657703639
44;200;1;585.822483164
45;200;1;564.78810108
46;300;2;582.634595224
47;300;2;698.160460593
48;200;1;465.991506444
49;300;2;801.980902942
50;100;0;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;200;1;803.583821464
54;200;1;597.906690824
55;200;1;678.128522768
56;300;2;675.405656371
57;200;1;692.597081335
58;200;1;734.574203494
59;200;1;742.810720874
60;200;1;695.77097568
61;300;2;615.209769679
62;200;1;511.84227533
63;300;2;770.210434435
64;200;1;480.445804592
65;100;0;278.123141666
66;200;1;494.131086468
67;200;1;458.209906109
68;200;1;504.388960319
69;300;2;965.937593129
70;200;1;612.980120378
71;200;1;515.996548786
72;200;1;342.702690368
73;200;1;732.479326677
74;200;1;740.104893823
75;200;1;369.761325193
76;300;2;700.161268752
77;300;2;503.832055946
78;200;1;495.727037044
79;200;1;699.423641531
80;200;1;527.623816478
81;200;1;775.50463091
82;300;2;520.159854299
83;200;1;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;200;1;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;200;1;580.67804243
91;200;1;405.680492702
92;100;0;484.140062097
93;200;1;748.187370715
94;200;1;611.333434413
95;200;1;591.329203762
96;200;1;607.628076174
97;300;2;779.247371181
98;200;1;519.733630374
99;200;1;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;200;1;633.090158734
103;200;1;607.439465367
104;200;1;755.295284786
105;200;1;632.281005681
106;100;0;368.298081356
107;200;1;557.350846486
108;200;1;508.002090393
109;200;1;735.554023424
110;300;2;660.429543756
111;200;1;260.0216509
112;200;1;772.360397744
113;200;1;687.271691694
114;200;1;490.561638653
115;200;1;591.097311185
116;200;1;511.365066147
117;300;2;744.027685223
118;200;1;521.355728654
119;200;1;550.965452652
120;200;1;625.840846491
121;200;1;508.816501987
122;200;1;363.667553423
123;200;1;637.363513137
124;200;1;467.422432822
125;400;3;834.224143373
126;200;1;717.400229483
127;200;1;445.249417912
128;200;1;558.919830305
129;200;1;619.286556626
130;200;1;499.214196059
131;300;2;625.544719887
132;200;1;770.905917592
133;200;1;687.884805914
134;200;1;541.378517689
135;200;1;309.578791745
136;400;3;649.194151037
137;100;0;405.305869996
138;200;1;522.27379536
139;300;2;573.40376477
140;200;1;495.397613163
141;200;1;789.088365586
142;200;1;582.395441625
143;200;1;547.434948936
144;200;1;559.115023012
145;300;2;671.161525509
146;200;1;589.793511062
147;200;1;430.22351137
148;300;2;624.355722703
149;200;1;544.038179687
150;200;1;568.05491959
151;100;0;396.173914973
152;200;1;637.865562348
153;200;1;414.96053259
154;200;1;698.784937722
155;100;0;472.442189445
156;500;4;730.644705329
157;200;1;670.43012575
158;300;2;569.402561261
159;200;1;753.992739054
160;300;2;803.600216449
161;200;1;598.910085324
162;200;1;502.691525415
163;200;1;703.676046389
164;200;1;431.526507895
165;200;1;607.320323889
166;100;0;373.707240513
167;200;1;651.158041731
168;300;2;880.518436054
169;200;1;728.328870025
170;200;1;572.028648694
171;200;1;511.725411236
172;200;1;594.730747645
173;200;1;248.575264191
174;300;2;780.524537051
175;200;1;654.221948753
176;300;2;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;200;1;480.366442914
180;200;1;497.665201796
181;200;1;501.432364559
182;200;1;667.730580503
183;200;1;596.281110046
184;200;1;373.615136716
185;200;1;655.638766091
186;200;1;511.478080159
187;100;0;351.765919896
188;200;1;548.378430121
189;200;1;492.393410758
190;200;1;643.678429609
191;200;1;541.128072154
192;200;1;353.074605785
193;200;1;595.598158452
194;100;0;405.666580855
195;200;1;570.840463229
196;100;0;96.4508354874
197;400;3;570.701784624
198;200;1;671.866347663
199;200;1;534.204077794
200;200;1;513.469142711
201;200;1;674.03954789
202;200;1;653.162899232
203;200;1;531.847918326
204;200;1;486.384853872
205;200;1;836.347194848
206;200;1;729.97577691
207;200;1;580.315246407
208;100;0;442.580266892
209;200;1;407.7471235
210;200;1;693.79547409
211;200;1;606.732976581
212;300;2;797.912509191
213;300;2;610.151389718
214;300;2;671.205604106
215;200;1;717.784527036
216;200;1;406.874256089
217;200;1;594.437560211
218;200;1;494.351737285
219;200;1;724.542042403
220;300;2;652.381523789
221;200;1;458.724620406
222;200;1;477.052919264
223;400;3;689.848890996
224;200;1;554.578541874
225;200;1;559.151825664
226;300;2;731.338205308
227;200;1;638.309414854
228;200;1;611.113858236
229;200;1;310.458056509
230;100;0;304.789907484
231;200;1;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;200;1;569.618386648
236;200;1;542.913195679
237;100;0;437.899089972
238;200;1;431.684944204
239;400;3;823.591750609
240;200;1;668.826677987
241;300;2;741.335894849
242;200;1;527.125703158
243;200;1;596.374278131
244;200;1;571.326028216
245;200;1;558.575923183
246;200;1;417.936564907
247;100;0;495.983252334
248;200;1;740.101297304
249;200;1;545.628614876
250;300;2;619.257656818
251;200;1;251.110251174
252;200;1;555.412416907
253;200;1;639.257129882
254;200;1;526.424658777
255;200;1;433.334185487
256;200;1;435.710002547
257;400;3;702.603088888
258;300;2;374.943530576
259;200;1;616.281991104
260;200;1;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;200;1;728.413945554
264;100;0;350.268768214
265;300;2;673.549535853
266;300;2;663.464147489
267;200;1;544.245848824
268;200;1;406.947301325
269;200;1;555.712756208
270;200;1;569.604209707
271;200;1;803.935162832
272;300;2;708.657755851
273;200;1;509.479694783
274;200;1;698.71200523
275;200;1;736.602997847
276;200;1;406.057467442
277;200;1;636.323159181
278;200;1;680.361865895
279;200;1;581.022141576
280;200;1;468.271528987
281;300;2;684.052317909
282;200;1;271.323913974
283;200;1;570.721165552
284;200;1;534.350513688
285;200;1;487.246640615
286;200;1;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;200;1;577.196900323
290;100;0;134.498128521
291;200;1;570.613281114
292;200;1;433.260321009
293;200;1;645.086360427
294;200;1;454.799529973
295;200;1;577.354708687
296;300;2;560.049086742
297;200;1;556.695968922
298;200;1;617.49740648
299;200;1;454.42856698
300;200;1;263.715845869
301;200;1;389.550393005
302;300;2;498.407496788
303;200;1;757.529346778
304;200;1;542.846318801
305;100;0;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;200;1;411.181403247
310;200;1;393.090892137
311;200;1;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;300;2;606.464465413
315;200;1;594.11447245
316;200;1;447.973224282
317;100;0;461.505550383
318;300;2;718.607893641
319;200;1;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;200;1;566.200222852
324;200;1;579.965889822
325;200;1;434.522959468
326;100;0;306.80399643
327;200;1;451.893336479
328;100;0;73.3646984215
329;300;2;579.926074094
330;200;1;250.296588285
331;200;1;497.253323081
332;200;1;640.117391064
333;200;1;668.22687577
334;300;2;527.125703158
335;200;1;402.837827347
336;100;0;623.457481719
337;100;0;355.499856994
338;300;2;464.023207837
339;200;1;712.861933804
340;200;1;566.635432465
341;200;1;566.69374804
342;200;1;410.256965724
343;200;1;542.086346616
344;100;0;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;200;1;406.743164574
348;200;1;638.790502584
349;200;1;498.056196226
350;200;1;327.3411822
351;300;2;683.001497018
352;200;1;580.323156903
353;200;1;461.517281381
354;300;2;481.401072932
355;300;2;527.125703158
356;200;1;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_400.csv <==
0;200;1;390.311288784
1;200;1;710.280676404
2;200;1;628.581375602
3;200;1;458.995227197
4;300;2;732.03732334
5;200;1;688.022260487
6;200;1;667.371802378
7;300;2;579.17386732
8;200;1;952.692035657
9;200;1;565.493565385
10;200;1;633.727056779
11;300;2;736.090167605
12;200;1;584.916496419
13;200;1;532.823928269
14;200;1;595.239365753
15;300;2;863.468529656
16;200;1;554.481174443
17;200;1;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;300;2;732.356075655
21;300;2;581.339250077
22;300;2;683.947373926
23;200;1;586.659808558
24;200;1;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;100;0;674.219912042
28;200;1;290.546431124
29;200;1;601.26445007
30;200;1;674.411375101
31;200;1;741.440268886
32;200;1;430.570609781
33;400;3;699.700956702
34;200;1;592.414521609
35;200;1;876.524471572
36;300;2;568.434551383
37;200;1;612.4611863
38;200;1;604.926633286
39;200;1;622.152753878
40;300;2;645.989477417
41;200;1;573.256693617
42;200;1;785.397431049
43;200;1;652.657703639
44;200;1;585.822483164
45;200;1;564.78810108
46;300;2;582.634595224
47;200;1;698.160460593
48;200;1;465.991506444
49;300;2;801.980902942
50;100;0;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;200;1;803.583821464
54;200;1;597.906690824
55;200;1;678.128522768
56;300;2;675.405656371
57;200;1;692.597081335
58;200;1;734.574203494
59;200;1;742.810720874
60;200;1;695.77097568
61;300;2;615.209769679
62;200;1;511.84227533
63;300;2;770.210434435
64;200;1;480.445804592
65;100;0;278.123141666
66;200;1;494.131086468
67;200;1;458.209906109
68;200;1;504.388960319
69;300;2;965.937593129
70;200;1;612.980120378
71;200;1;515.996548786
72;200;1;342.702690368
73;200;1;732.479326677
74;200;1;740.104893823
75;200;1;369.761325193
76;300;2;700.161268752
77;300;2;503.832055946
78;200;1;495.727037044
79;200;1;699.423641531
80;200;1;527.623816478
81;200;1;775.50463091
82;300;2;520.159854299
83;100;0;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;200;1;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;200;1;580.67804243
91;200;1;405.680492702
92;100;0;484.140062097
93;200;1;748.187370715
94;200;1;611.333434413
95;200;1;591.329203762
96;200;1;607.628076174
97;300;2;779.247371181
98;200;1;519.733630374
99;200;1;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;200;1;633.090158734
103;200;1;607.439465367
104;200;1;755.295284786
105;200;1;632.281005681
106;100;0;368.298081356
107;200;1;557.350846486
108;200;1;508.002090393
109;200;1;735.554023424
110;300;2;660.429543756
111;200;1;260.0216509
112;200;1;772.360397744
113;200;1;687.271691694
114;200;1;490.561638653
115;200;1;591.097311185
116;200;1;511.365066147
117;300;2;744.027685223
118;200;1;521.355728654
119;200;1;550.965452652
120;200;1;625.840846491
121;200;1;508.816501987
122;100;0;363.667553423
123;200;1;637.363513137
124;200;1;467.422432822
125;400;3;834.224143373
126;200;1;717.400229483
127;200;1;445.249417912
128;200;1;558.919830305
129;200;1;619.286556626
130;200;1;499.214196059
131;300;2;625.544719887
132;200;1;770.905917592
133;200;1;687.884805914
134;200;1;541.378517689
135;200;1;309.578791745
136;400;3;649.194151037
137;100;0;405.305869996
138;200;1;522.27379536
139;200;1;573.40376477
140;200;1;495.397613163
141;200;1;789.088365586
142;200;1;582.395441625
143;200;1;547.434948936
144;200;1;559.115023012
145;200;1;671.161525509
146;200;1;589.793511062
147;200;1;430.22351137
148;200;1;624.355722703
149;200;1;544.038179687
150;200;1;568.05491959
151;100;0;396.173914973
152;200;1;637.865562348
153;200;1;414.96053259
154;200;1;698.784937722
155;100;0;472.442189445
156;400;3;730.644705329
157;200;1;670.43012575
158;300;2;569.402561261
159;200;1;753.992739054
160;300;2;803.600216449
161;200;1;598.910085324
162;200;1;502.691525415
163;200;1;703.676046389
164;200;1;431.526507895
165;200;1;607.320323889
166;100;0;373.707240513
167;200;1;651.158041731
168;200;1;880.518436054
169;200;1;728.328870025
170;200;1;572.028648694
171;200;1;511.725411236
172;200;1;594.730747645
173;200;1;248.575264191
174;300;2;780.524537051
175;200;1;654.221948753
176;300;2;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;200;1;480.366442914
180;200;1;497.665201796
181;200;1;501.432364559
182;200;1;667.730580503
183;200;1;596.281110046
184;100;0;373.615136716
185;200;1;655.638766091
186;200;1;511.478080159
187;100;0;351.765919896
188;200;1;548.378430121
189;200;1;492.393410758
190;200;1;643.678429609
191;200;1;541.128072154
192;200;1;353.074605785
193;200;1;595.598158452
194;100;0;405.666580855
195;200;1;570.840463229
196;100;0;96.4508354874
197;400;3;570.701784624
198;200;1;671.866347663
199;200;1;534.204077794
200;200;1;513.469142711
201;200;1;674.03954789
202;200;1;653.162899232
203;200;1;531.847918326
204;200;1;486.384853872
205;200;1;836.347194848
206;200;1;729.97577691
207;200;1;580.315246407
208;100;0;442.580266892
209;100;0;407.7471235
210;200;1;693.79547409
211;200;1;606.732976581
212;200;1;797.912509191
213;300;2;610.151389718
214;300;2;671.205604106
215;200;1;717.784527036
216;200;1;406.874256089
217;200;1;594.437560211
218;200;1;494.351737285
219;200;1;724.542042403
220;200;1;652.381523789
221;200;1;458.724620406
222;200;1;477.052919264
223;400;3;689.848890996
224;200;1;554.578541874
225;200;1;559.151825664
226;300;2;731.338205308
227;200;1;638.309414854
228;200;1;611.113858236
229;100;0;310.458056509
230;100;0;304.789907484
231;200;1;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;200;1;569.618386648
236;200;1;542.913195679
237;100;0;437.899089972
238;200;1;431.684944204
239;300;2;823.591750609
240;200;1;668.826677987
241;300;2;741.335894849
242;200;1;527.125703158
243;200;1;596.374278131
244;200;1;571.326028216
245;200;1;558.575923183
246;200;1;417.936564907
247;100;0;495.983252334
248;200;1;740.101297304
249;200;1;545.628614876
250;200;1;619.257656818
251;200;1;251.110251174
252;200;1;555.412416907
253;200;1;639.257129882
254;200;1;526.424658777
255;200;1;433.334185487
256;200;1;435.710002547
257;300;2;702.603088888
258;300;2;374.943530576
259;200;1;616.281991104
260;200;1;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;200;1;728.413945554
264;100;0;350.268768214
265;200;1;673.549535853
266;300;2;663.464147489
267;200;1;544.245848824
268;200;1;406.947301325
269;200;1;555.712756208
270;200;1;569.604209707
271;200;1;803.935162832
272;300;2;708.657755851
273;200;1;509.479694783
274;200;1;698.71200523
275;200;1;736.602997847
276;200;1;406.057467442
277;200;1;636.323159181
278;200;1;680.361865895
279;200;1;581.022141576
280;200;1;468.271528987
281;300;2;684.052317909
282;200;1;271.323913974
283;200;1;570.721165552
284;200;1;534.350513688
285;200;1;487.246640615
286;200;1;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;200;1;577.196900323
290;100;0;134.498128521
291;200;1;570.613281114
292;200;1;433.260321009
293;200;1;645.086360427
294;200;1;454.799529973
295;200;1;577.354708687
296;300;2;560.049086742
297;200;1;556.695968922
298;200;1;617.49740648
299;200;1;454.42856698
300;200;1;263.715845869
301;200;1;389.550393005
302;300;2;498.407496788
303;200;1;757.529346778
304;200;1;542.846318801
305;100;0;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;200;1;411.181403247
310;200;1;393.090892137
311;200;1;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;300;2;606.464465413
315;200;1;594.11447245
316;200;1;447.973224282
317;100;0;461.505550383
318;300;2;718.607893641
319;200;1;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;200;1;566.200222852
324;200;1;579.965889822
325;200;1;434.522959468
326;100;0;306.80399643
327;200;1;451.893336479
328;100;0;73.3646984215
329;200;1;579.926074094
330;100;0;250.296588285
331;200;1;497.253323081
332;200;1;640.117391064
333;200;1;668.22687577
334;300;2;527.125703158
335;200;1;402.837827347
336;100;0;623.457481719
337;100;0;355.499856994
338;200;1;464.023207837
339;200;1;712.861933804
340;200;1;566.635432465
341;200;1;566.69374804
342;200;1;410.256965724
343;200;1;542.086346616
344;100;0;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;200;1;406.743164574
348;200;1;638.790502584
349;200;1;498.056196226
350;200;1;327.3411822
351;200;1;683.001497018
352;200;1;580.323156903
353;200;1;461.517281381
354;200;1;481.401072932
355;200;1;527.125703158
356;200;1;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_450.csv <==
0;200;1;390.311288784
1;200;1;710.280676404
2;200;1;628.581375602
3;200;1;458.995227197
4;300;2;732.03732334
5;200;1;688.022260487
6;200;1;667.371802378
7;200;1;579.17386732
8;200;1;952.692035657
9;200;1;565.493565385
10;200;1;633.727056779
11;300;2;736.090167605
12;200;1;584.916496419
13;200;1;532.823928269
14;200;1;595.239365753
15;300;2;863.468529656
16;100;0;554.481174443
17;200;1;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;300;2;732.356075655
21;300;2;581.339250077
22;200;1;683.947373926
23;200;1;586.659808558
24;200;1;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;100;0;674.219912042
28;100;0;290.546431124
29;200;1;601.26445007
30;200;1;674.411375101
31;200;1;741.440268886
32;200;1;430.570609781
33;400;3;699.700956702
34;200;1;592.414521609
35;200;1;876.524471572
36;300;2;568.434551383
37;200;1;612.4611863
38;200;1;604.926633286
39;200;1;622.152753878
40;300;2;645.989477417
41;200;1;573.256693617
42;200;1;785.397431049
43;200;1;652.657703639
44;200;1;585.822483164
45;200;1;564.78810108
46;300;2;582.634595224
47;200;1;698.160460593
48;200;1;465.991506444
49;300;2;801.980902942
50;100;0;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;200;1;803.583821464
54;200;1;597.906690824
55;200;1;678.128522768
56;300;2;675.405656371
57;200;1;692.597081335
58;200;1;734.574203494
59;200;1;742.810720874
60;200;1;695.77097568
61;300;2;615.209769679
62;200;1;511.84227533
63;200;1;770.210434435
64;200;1;480.445804592
65;100;0;278.123141666
66;200;1;494.131086468
67;200;1;458.209906109
68;200;1;504.388960319
69;300;2;965.937593129
70;200;1;612.980120378
71;200;1;515.996548786
72;200;1;342.702690368
73;200;1;732.479326677
74;200;1;740.104893823
75;200;1;369.761325193
76;300;2;700.161268752
77;300;2;503.832055946
78;200;1;495.727037044
79;200;1;699.423641531
80;200;1;527.623816478
81;200;1;775.50463091
82;200;1;520.159854299
83;100;0;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;200;1;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;200;1;580.67804243
91;200;1;405.680492702
92;100;0;484.140062097
93;200;1;748.187370715
94;200;1;611.333434413
95;200;1;591.329203762
96;200;1;607.628076174
97;300;2;779.247371181
98;200;1;519.733630374
99;200;1;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;200;1;633.090158734
103;200;1;607.439465367
104;200;1;755.295284786
105;200;1;632.281005681
106;100;0;368.298081356
107;200;1;557.350846486
108;200;1;508.002090393
109;200;1;735.554023424
110;200;1;660.429543756
111;200;1;260.0216509
112;200;1;772.360397744
113;200;1;687.271691694
114;200;1;490.561638653
115;200;1;591.097311185
116;200;1;511.365066147
117;300;2;744.027685223
118;200;1;521.355728654
119;200;1;550.965452652
120;200;1;625.840846491
121;200;1;508.816501987
122;100;0;363.667553423
123;200;1;637.363513137
124;200;1;467.422432822
125;400;3;834.224143373
126;200;1;717.400229483
127;200;1;445.249417912
128;200;1;558.919830305
129;200;1;619.286556626
130;200;1;499.214196059
131;200;1;625.544719887
132;200;1;770.905917592
133;100;0;687.884805914
134;200;1;541.378517689
135;100;0;309.578791745
136;300;2;649.194151037
137;100;0;405.305869996
138;200;1;522.27379536
139;200;1;573.40376477
140;200;1;495.397613163
141;200;1;789.088365586
142;200;1;582.395441625
143;200;1;547.434948936
144;200;1;559.115023012
145;200;1;671.161525509
146;200;1;589.793511062
147;200;1;430.22351137
148;200;1;624.355722703
149;200;1;544.038179687
150;200;1;568.05491959
151;100;0;396.173914973
152;200;1;637.865562348
153;200;1;414.96053259
154;200;1;698.784937722
155;100;0;472.442189445
156;400;3;730.644705329
157;200;1;670.43012575
158;300;2;569.402561261
159;200;1;753.992739054
160;300;2;803.600216449
161;200;1;598.910085324
162;200;1;502.691525415
163;200;1;703.676046389
164;200;1;431.526507895
165;200;1;607.320323889
166;100;0;373.707240513
167;200;1;651.158041731
168;200;1;880.518436054
169;200;1;728.328870025
170;200;1;572.028648694
171;200;1;511.725411236
172;200;1;594.730747645
173;200;1;248.575264191
174;300;2;780.524537051
175;200;1;654.221948753
176;200;1;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;200;1;480.366442914
180;200;1;497.665201796
181;200;1;501.432364559
182;200;1;667.730580503
183;200;1;596.281110046
184;100;0;373.615136716
185;200;1;655.638766091
186;200;1;511.478080159
187;100;0;351.765919896
188;200;1;548.378430121
189;200;1;492.393410758
190;200;1;643.678429609
191;200;1;541.128072154
192;200;1;353.074605785
193;200;1;595.598158452
194;100;0;405.666580855
195;200;1;570.840463229
196;100;0;96.4508354874
197;400;3;570.701784624
198;200;1;671.866347663
199;200;1;534.204077794
200;200;1;513.469142711
201;200;1;674.03954789
202;200;1;653.162899232
203;200;1;531.847918326
204;200;1;486.384853872
205;200;1;836.347194848
206;200;1;729.97577691
207;200;1;580.315246407
208;100;0;442.580266892
209;100;0;407.7471235
210;200;1;693.79547409
211;200;1;606.732976581
212;200;1;797.912509191
213;200;1;610.151389718
214;300;2;671.205604106
215;200;1;717.784527036
216;200;1;406.874256089
217;200;1;594.437560211
218;100;0;494.351737285
219;200;1;724.542042403
220;200;1;652.381523789
221;200;1;458.724620406
222;200;1;477.052919264
223;400;3;689.848890996
224;200;1;554.578541874
225;200;1;559.151825664
226;300;2;731.338205308
227;200;1;638.309414854
228;200;1;611.113858236
229;100;0;310.458056509
230;100;0;304.789907484
231;200;1;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;200;1;569.618386648
236;200;1;542.913195679
237;100;0;437.899089972
238;200;1;431.684944204
239;300;2;823.591750609
240;200;1;668.826677987
241;300;2;741.335894849
242;200;1;527.125703158
243;200;1;596.374278131
244;200;1;571.326028216
245;200;1;558.575923183
246;200;1;417.936564907
247;100;0;495.983252334
248;200;1;740.101297304
249;200;1;545.628614876
250;200;1;619.257656818
251;200;1;251.110251174
252;200;1;555.412416907
253;200;1;639.257129882
254;100;0;526.424658777
255;200;1;433.334185487
256;200;1;435.710002547
257;300;2;702.603088888
258;300;2;374.943530576
259;200;1;616.281991104
260;200;1;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;200;1;728.413945554
264;100;0;350.268768214
265;200;1;673.549535853
266;200;1;663.464147489
267;200;1;544.245848824
268;200;1;406.947301325
269;200;1;555.712756208
270;200;1;569.604209707
271;200;1;803.935162832
272;200;1;708.657755851
273;200;1;509.479694783
274;200;1;698.71200523
275;200;1;736.602997847
276;200;1;406.057467442
277;200;1;636.323159181
278;200;1;680.361865895
279;200;1;581.022141576
280;200;1;468.271528987
281;300;2;684.052317909
282;200;1;271.323913974
283;200;1;570.721165552
284;200;1;534.350513688
285;200;1;487.246640615
286;200;1;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;200;1;577.196900323
290;100;0;134.498128521
291;200;1;570.613281114
292;200;1;433.260321009
293;200;1;645.086360427
294;200;1;454.799529973
295;200;1;577.354708687
296;200;1;560.049086742
297;200;1;556.695968922
298;200;1;617.49740648
299;200;1;454.42856698
300;200;1;263.715845869
301;200;1;389.550393005
302;200;1;498.407496788
303;200;1;757.529346778
304;200;1;542.846318801
305;100;0;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;200;1;411.181403247
310;200;1;393.090892137
311;200;1;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;200;1;606.464465413
315;200;1;594.11447245
316;200;1;447.973224282
317;100;0;461.505550383
318;300;2;718.607893641
319;200;1;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;200;1;566.200222852
324;200;1;579.965889822
325;200;1;434.522959468
326;100;0;306.80399643
327;200;1;451.893336479
328;100;0;73.3646984215
329;200;1;579.926074094
330;100;0;250.296588285
331;200;1;497.253323081
332;200;1;640.117391064
333;200;1;668.22687577
334;200;1;527.125703158
335;200;1;402.837827347
336;100;0;623.457481719
337;100;0;355.499856994
338;200;1;464.023207837
339;200;1;712.861933804
340;200;1;566.635432465
341;200;1;566.69374804
342;200;1;410.256965724
343;200;1;542.086346616
344;100;0;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;200;1;406.743164574
348;200;1;638.790502584
349;200;1;498.056196226
350;200;1;327.3411822
351;200;1;683.001497018
352;200;1;580.323156903
353;200;1;461.517281381
354;200;1;481.401072932
355;200;1;527.125703158
356;200;1;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_50.csv <==
0;200;1;390.311288784
1;500;4;710.280676404
2;500;4;628.581375602
3;300;2;458.995227197
4;600;5;732.03732334
5;500;4;688.022260487
6;500;4;667.371802378
7;400;3;579.17386732
8;800;7;952.692035657
9;300;2;565.493565385
10;500;4;633.727056779
11;600;5;736.090167605
12;500;4;584.916496419
13;400;3;532.823928269
14;400;3;595.239365753
15;700;6;863.468529656
16;300;2;554.481174443
17;600;5;840.498348088
18;200;1;421.394450976
19;300;2;635.936919512
20;600;5;732.356075655
21;400;3;581.339250077
22;400;3;683.947373926
23;300;2;586.659808558
24;400;3;564.097147074
25;200;1;267.319196786
26;200;1;429.167700315
27;400;3;674.219912042
28;300;2;290.546431124
29;300;2;601.26445007
30;500;4;674.411375101
31;400;3;741.440268886
32;200;1;430.570609781
33;600;5;699.700956702
34;500;4;592.414521609
35;700;6;876.524471572
36;400;3;568.434551383
37;500;4;612.4611863
38;300;2;604.926633286
39;300;2;622.152753878
40;300;2;645.989477417
41;400;3;573.256693617
42;600;5;785.397431049
43;500;4;652.657703639
44;500;4;585.822483164
45;300;2;564.78810108
46;500;4;582.634595224
47;600;5;698.160460593
48;300;2;465.991506444
49;700;6;801.980902942
50;200;1;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;600;5;803.583821464
54;300;2;597.906690824
55;500;4;678.128522768
56;500;4;675.405656371
57;500;4;692.597081335
58;600;5;734.574203494
59;500;4;742.810720874
60;400;3;695.77097568
61;500;4;615.209769679
62;200;1;511.84227533
63;700;6;770.210434435
64;300;2;480.445804592
65;200;1;278.123141666
66;400;3;494.131086468
67;300;2;458.209906109
68;300;2;504.388960319
69;800;7;965.937593129
70;500;4;612.980120378
71;300;2;515.996548786
72;200;1;342.702690368
73;500;4;732.479326677
74;500;4;740.104893823
75;300;2;369.761325193
76;500;4;700.161268752
77;400;3;503.832055946
78;400;3;495.727037044
79;600;5;699.423641531
80;400;3;527.623816478
81;600;5;775.50463091
82;500;4;520.159854299
83;400;3;567.805145668
84;200;1;271.017662223
85;400;3;559.29724427
86;200;1;226.782182454
87;400;3;497.313591793
88;400;3;677.49476132
89;200;1;420.571276426
90;400;3;580.67804243
91;200;1;405.680492702
92;400;3;484.140062097
93;600;5;748.187370715
94;500;4;611.333434413
95;500;4;591.329203762
96;400;3;607.628076174
97;600;5;779.247371181
98;300;2;519.733630374
99;400;3;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;500;4;633.090158734
103;400;3;607.439465367
104;600;5;755.295284786
105;500;4;632.281005681
106;200;1;368.298081356
107;400;3;557.350846486
108;300;2;508.002090393
109;600;5;735.554023424
110;600;5;660.429543756
111;200;1;260.0216509
112;600;5;772.360397744
113;500;4;687.271691694
114;400;3;490.561638653
115;400;3;591.097311185
116;400;3;511.365066147
117;600;5;744.027685223
118;400;3;521.355728654
119;400;3;550.965452652
120;400;3;625.840846491
121;400;3;508.816501987
122;200;1;363.667553423
123;400;3;637.363513137
124;300;2;467.422432822
125;700;6;834.224143373
126;400;3;717.400229483
127;200;1;445.249417912
128;400;3;558.919830305
129;300;2;619.286556626
130;300;2;499.214196059
131;500;4;625.544719887
132;600;5;770.905917592
133;400;3;687.884805914
134;400;3;541.378517689
135;300;2;309.578791745
136;500;4;649.194151037
137;200;1;405.305869996
138;400;3;522.27379536
139;400;3;573.40376477
140;400;3;495.397613163
141;600;5;789.088365586
142;500;4;582.395441625
143;400;3;547.434948936
144;400;3;559.115023012
145;500;4;671.161525509
146;500;4;589.793511062
147;200;1;430.22351137
148;400;3;624.355722703
149;500;4;544.038179687
150;400;3;568.05491959
151;300;2;396.173914973
152;500;4;637.865562348
153;300;2;414.96053259
154;500;4;698.784937722
155;200;1;472.442189445
156;600;5;730.644705329
157;500;4;670.43012575
158;500;4;569.402561261
159;500;4;753.992739054
160;700;6;803.600216449
161;500;4;598.910085324
162;400;3;502.691525415
163;500;4;703.676046389
164;400;3;431.526507895
165;500;4;607.320323889
166;200;1;373.707240513
167;500;4;651.158041731
168;700;6;880.518436054
169;500;4;728.328870025
170;400;3;572.028648694
171;200;1;511.725411236
172;500;4;594.730747645
173;200;1;248.575264191
174;600;5;780.524537051
175;500;4;654.221948753
176;500;4;564.623493274
177;300;2;349.295234346
178;100;0;115.728041392
179;400;3;480.366442914
180;400;3;497.665201796
181;400;3;501.432364559
182;400;3;667.730580503
183;500;4;596.281110046
184;300;2;373.615136716
185;500;4;655.638766091
186;400;3;511.478080159
187;200;1;351.765919896
188;400;3;548.378430121
189;300;2;492.393410758
190;500;4;643.678429609
191;400;3;541.128072154
192;300;2;353.074605785
193;400;3;595.598158452
194;200;1;405.666580855
195;500;4;570.840463229
196;100;0;96.4508354874
197;500;4;570.701784624
198;500;4;671.866347663
199;400;3;534.204077794
200;400;3;513.469142711
201;500;4;674.03954789
202;400;3;653.162899232
203;400;3;531.847918326
204;400;3;486.384853872
205;600;5;836.347194848
206;500;4;729.97577691
207;300;2;580.315246407
208;300;2;442.580266892
209;200;1;407.7471235
210;500;4;693.79547409
211;400;3;606.732976581
212;700;6;797.912509191
213;400;3;610.151389718
214;600;5;671.205604106
215;500;4;717.784527036
216;300;2;406.874256089
217;500;4;594.437560211
218;300;2;494.351737285
219;500;4;724.542042403
220;500;4;652.381523789
221;300;2;458.724620406
222;300;2;477.052919264
223;600;5;689.848890996
224;400;3;554.578541874
225;400;3;559.151825664
226;600;5;731.338205308
227;500;4;638.309414854
228;500;4;611.113858236
229;300;2;310.458056509
230;200;1;304.789907484
231;300;2;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;200;1;249.149459212
235;400;3;569.618386648
236;400;3;542.913195679
237;300;2;437.899089972
238;300;2;431.684944204
239;700;6;823.591750609
240;500;4;668.826677987
241;600;5;741.335894849
242;500;4;527.125703158
243;500;4;596.374278131
244;300;2;571.326028216
245;400;3;558.575923183
246;300;2;417.936564907
247;300;2;495.983252334
248;500;4;740.101297304
249;400;3;545.628614876
250;500;4;619.257656818
251;200;1;251.110251174
252;500;4;555.412416907
253;500;4;639.257129882
254;400;3;526.424658777
255;300;2;433.334185487
256;300;2;435.710002547
257;600;5;702.603088888
258;300;2;374.943530576
259;400;3;616.281991104
260;400;3;553.050378677
261;200;1;438.760188411
262;300;2;485.387934226
263;600;5;728.413945554
264;200;1;350.268768214
265;500;4;673.549535853
266;500;4;663.464147489
267;400;3;544.245848824
268;300;2;406.947301325
269;400;3;555.712756208
270;400;3;569.604209707
271;500;4;803.935162832
272;600;5;708.657755851
273;400;3;509.479694783
274;600;5;698.71200523
275;400;3;736.602997847
276;300;2;406.057467442
277;400;3;636.323159181
278;400;3;680.361865895
279;500;4;581.022141576
280;400;3;468.271528987
281;600;5;684.052317909
282;200;1;271.323913974
283;400;3;570.721165552
284;300;2;534.350513688
285;400;3;487.246640615
286;400;3;587.106686874
287;500;4;696.585014166
288;300;2;355.567882458
289;400;3;577.196900323
290;100;0;134.498128521
291;500;4;570.613281114
292;400;3;433.260321009
293;400;3;645.086360427
294;200;1;454.799529973
295;500;4;577.354708687
296;400;3;560.049086742
297;300;2;556.695968922
298;500;4;617.49740648
299;300;2;454.42856698
300;200;1;263.715845869
301;300;2;389.550393005
302;400;3;498.407496788
303;600;5;757.529346778
304;300;2;542.846318801
305;400;3;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;300;2;461.696628574
309;300;2;411.181403247
310;300;2;393.090892137
311;500;4;547.686473337
312;200;1;277.138041534
313;300;2;464.634137403
314;500;4;606.464465413
315;500;4;594.11447245
316;300;2;447.973224282
317;400;3;461.505550383
318;600;5;718.607893641
319;500;4;722.413352974
320;300;2;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;400;3;566.200222852
324;400;3;579.965889822
325;300;2;434.522959468
326;200;1;306.80399643
327;300;2;451.893336479
328;100;0;73.3646984215
329;500;4;579.926074094
330;200;1;250.296588285
331;400;3;497.253323081
332;400;3;640.117391064
333;500;4;668.22687577
334;500;4;527.125703158
335;300;2;402.837827347
336;400;3;623.457481719
337;200;1;355.499856994
338;300;2;464.023207837
339;500;4;712.861933804
340;400;3;566.635432465
341;400;3;566.69374804
342;300;2;410.256965724
343;500;4;542.086346616
344;200;1;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;300;2;406.743164574
348;500;4;638.790502584
349;400;3;498.056196226
350;200;1;327.3411822
351;600;5;683.001497018
352;500;4;580.323156903
353;400;3;461.517281381
354;400;3;481.401072932
355;500;4;527.125703158
356;400;3;560.033413538


==> content/results/scenarioAnalysis/feasibility/minBattery/minBattery_500.csv <==
0;200;1;390.311288784
1;200;1;710.280676404
2;200;1;628.581375602
3;200;1;458.995227197
4;300;2;732.03732334
5;200;1;688.022260487
6;200;1;667.371802378
7;200;1;579.17386732
8;200;1;952.692035657
9;200;1;565.493565385
10;200;1;633.727056779
11;300;2;736.090167605
12;200;1;584.916496419
13;200;1;532.823928269
14;200;1;595.239365753
15;300;2;863.468529656
16;100;0;554.481174443
17;200;1;840.498348088
18;200;1;421.394450976
19;200;1;635.936919512
20;300;2;732.356075655
21;300;2;581.339250077
22;200;1;683.947373926
23;200;1;586.659808558
24;200;1;564.097147074
25;100;0;267.319196786
26;200;1;429.167700315
27;100;0;674.219912042
28;100;0;290.546431124
29;200;1;601.26445007
30;200;1;674.411375101
31;200;1;741.440268886
32;200;1;430.570609781
33;300;2;699.700956702
34;200;1;592.414521609
35;200;1;876.524471572
36;300;2;568.434551383
37;200;1;612.4611863
38;200;1;604.926633286
39;200;1;622.152753878
40;300;2;645.989477417
41;200;1;573.256693617
42;200;1;785.397431049
43;200;1;652.657703639
44;200;1;585.822483164
45;200;1;564.78810108
46;300;2;582.634595224
47;200;1;698.160460593
48;200;1;465.991506444
49;300;2;801.980902942
50;100;0;244.65534277
51;200;1;464.766833173
52;200;1;335.413816981
53;200;1;803.583821464
54;200;1;597.906690824
55;200;1;678.128522768
56;300;2;675.405656371
57;200;1;692.597081335
58;200;1;734.574203494
59;200;1;742.810720874
60;200;1;695.77097568
61;300;2;615.209769679
62;200;1;511.84227533
63;200;1;770.210434435
64;200;1;480.445804592
65;100;0;278.123141666
66;200;1;494.131086468
67;200;1;458.209906109
68;200;1;504.388960319
69;200;1;965.937593129
70;200;1;612.980120378
71;200;1;515.996548786
72;200;1;342.702690368
73;200;1;732.479326677
74;200;1;740.104893823
75;200;1;369.761325193
76;300;2;700.161268752
77;300;2;503.832055946
78;200;1;495.727037044
79;200;1;699.423641531
80;200;1;527.623816478
81;200;1;775.50463091
82;200;1;520.159854299
83;100;0;567.805145668
84;200;1;271.017662223
85;200;1;559.29724427
86;200;1;226.782182454
87;200;1;497.313591793
88;200;1;677.49476132
89;200;1;420.571276426
90;200;1;580.67804243
91;200;1;405.680492702
92;100;0;484.140062097
93;200;1;748.187370715
94;200;1;611.333434413
95;200;1;591.329203762
96;200;1;607.628076174
97;300;2;779.247371181
98;200;1;519.733630374
99;200;1;524.872276329
100;200;1;353.920357866
101;300;2;468.915603175
102;200;1;633.090158734
103;200;1;607.439465367
104;200;1;755.295284786
105;200;1;632.281005681
106;100;0;368.298081356
107;200;1;557.350846486
108;200;1;508.002090393
109;200;1;735.554023424
110;200;1;660.429543756
111;200;1;260.0216509
112;200;1;772.360397744
113;200;1;687.271691694
114;100;0;490.561638653
115;200;1;591.097311185
116;200;1;511.365066147
117;300;2;744.027685223
118;200;1;521.355728654
119;200;1;550.965452652
120;200;1;625.840846491
121;200;1;508.816501987
122;100;0;363.667553423
123;200;1;637.363513137
124;200;1;467.422432822
125;400;3;834.224143373
126;200;1;717.400229483
127;200;1;445.249417912
128;200;1;558.919830305
129;200;1;619.286556626
130;200;1;499.214196059
131;200;1;625.544719887
132;200;1;770.905917592
133;100;0;687.884805914
134;200;1;541.378517689
135;100;0;309.578791745
136;300;2;649.194151037
137;100;0;405.305869996
138;200;1;522.27379536
139;200;1;573.40376477
140;200;1;495.397613163
141;200;1;789.088365586
142;200;1;582.395441625
143;200;1;547.434948936
144;200;1;559.115023012
145;200;1;671.161525509
146;200;1;589.793511062
147;200;1;430.22351137
148;200;1;624.355722703
149;200;1;544.038179687
150;200;1;568.05491959
151;100;0;396.173914973
152;200;1;637.865562348
153;200;1;414.96053259
154;200;1;698.784937722
155;100;0;472.442189445
156;400;3;730.644705329
157;200;1;670.43012575
158;300;2;569.402561261
159;200;1;753.992739054
160;300;2;803.600216449
161;200;1;598.910085324
162;200;1;502.691525415
163;200;1;703.676046389
164;200;1;431.526507895
165;200;1;607.320323889
166;100;0;373.707240513
167;200;1;651.158041731
168;200;1;880.518436054
169;100;0;728.328870025
170;200;1;572.028648694
171;200;1;511.725411236
172;200;1;594.730747645
173;200;1;248.575264191
174;300;2;780.524537051
175;200;1;654.221948753
176;200;1;564.623493274
177;200;1;349.295234346
178;100;0;115.728041392
179;200;1;480.366442914
180;200;1;497.665201796
181;200;1;501.432364559
182;200;1;667.730580503
183;200;1;596.281110046
184;100;0;373.615136716
185;200;1;655.638766091
186;200;1;511.478080159
187;100;0;351.765919896
188;200;1;548.378430121
189;200;1;492.393410758
190;200;1;643.678429609
191;100;0;541.128072154
192;200;1;353.074605785
193;200;1;595.598158452
194;100;0;405.666580855
195;200;1;570.840463229
196;100;0;96.4508354874
197;400;3;570.701784624
198;200;1;671.866347663
199;200;1;534.204077794
200;200;1;513.469142711
201;200;1;674.03954789
202;200;1;653.162899232
203;200;1;531.847918326
204;200;1;486.384853872
205;200;1;836.347194848
206;200;1;729.97577691
207;200;1;580.315246407
208;100;0;442.580266892
209;100;0;407.7471235
210;200;1;693.79547409
211;200;1;606.732976581
212;200;1;797.912509191
213;200;1;610.151389718
214;300;2;671.205604106
215;200;1;717.784527036
216;200;1;406.874256089
217;200;1;594.437560211
218;100;0;494.351737285
219;200;1;724.542042403
220;200;1;652.381523789
221;200;1;458.724620406
222;200;1;477.052919264
223;400;3;689.848890996
224;100;0;554.578541874
225;200;1;559.151825664
226;200;1;731.338205308
227;200;1;638.309414854
228;200;1;611.113858236
229;100;0;310.458056509
230;100;0;304.789907484
231;200;1;391.847620072
232;200;1;434.157607299
233;200;1;258.54214936
234;100;0;249.149459212
235;200;1;569.618386648
236;200;1;542.913195679
237;100;0;437.899089972
238;200;1;431.684944204
239;300;2;823.591750609
240;200;1;668.826677987
241;300;2;741.335894849
242;200;1;527.125703158
243;200;1;596.374278131
244;200;1;571.326028216
245;200;1;558.575923183
246;200;1;417.936564907
247;100;0;495.983252334
248;200;1;740.101297304
249;200;1;545.628614876
250;200;1;619.257656818
251;200;1;251.110251174
252;200;1;555.412416907
253;200;1;639.257129882
254;100;0;526.424658777
255;200;1;433.334185487
256;200;1;435.710002547
257;300;2;702.603088888
258;300;2;374.943530576
259;200;1;616.281991104
260;200;1;553.050378677
261;200;1;438.760188411
262;200;1;485.387934226
263;200;1;728.413945554
264;100;0;350.268768214
265;200;1;673.549535853
266;200;1;663.464147489
267;200;1;544.245848824
268;200;1;406.947301325
269;200;1;555.712756208
270;200;1;569.604209707
271;200;1;803.935162832
272;200;1;708.657755851
273;100;0;509.479694783
274;200;1;698.71200523
275;200;1;736.602997847
276;200;1;406.057467442
277;200;1;636.323159181
278;200;1;680.361865895
279;200;1;581.022141576
280;200;1;468.271528987
281;300;2;684.052317909
282;200;1;271.323913974
283;200;1;570.721165552
284;200;1;534.350513688
285;200;1;487.246640615
286;200;1;587.106686874
287;200;1;696.585014166
288;200;1;355.567882458
289;200;1;577.196900323
290;100;0;134.498128521
291;200;1;570.613281114
292;200;1;433.260321009
293;200;1;645.086360427
294;200;1;454.799529973
295;200;1;577.354708687
296;200;1;560.049086742
297;200;1;556.695968922
298;200;1;617.49740648
299;200;1;454.42856698
300;200;1;263.715845869
301;200;1;389.550393005
302;200;1;498.407496788
303;200;1;757.529346778
304;200;1;542.846318801
305;100;0;460.767194909
306;100;0;89.8356122469
307;200;1;378.912906257
308;200;1;461.696628574
309;200;1;411.181403247
310;100;0;393.090892137
311;200;1;547.686473337
312;200;1;277.138041534
313;200;1;464.634137403
314;200;1;606.464465413
315;200;1;594.11447245
316;200;1;447.973224282
317;100;0;461.505550383
318;300;2;718.607893641
319;200;1;722.413352974
320;200;1;443.678954261
321;200;1;405.341673902
322;100;0;196.671243034
323;200;1;566.200222852
324;200;1;579.965889822
325;200;1;434.522959468
326;100;0;306.80399643
327;200;1;451.893336479
328;100;0;73.3646984215
329;200;1;579.926074094
330;100;0;250.296588285
331;200;1;497.253323081
332;200;1;640.117391064
333;200;1;668.22687577
334;200;1;527.125703158
335;200;1;402.837827347
336;100;0;623.457481719
337;100;0;355.499856994
338;200;1;464.023207837
339;200;1;712.861933804
340;200;1;566.635432465
341;200;1;566.69374804
342;200;1;410.256965724
343;200;1;542.086346616
344;100;0;310.667007842
345;100;0;174.713204352
346;100;0;112.906722641
347;200;1;406.743164574
348;200;1;638.790502584
349;200;1;498.056196226
350;200;1;327.3411822
351;200;1;683.001497018
352;200;1;580.323156903
353;200;1;461.517281381
354;200;1;481.401072932
355;200;1;527.125703158
356;200;1;560.033413538


==> content/results/scenarioAnalysis/recharging/recharging.csv <==
r;bat;tco;emissions;fast case;depot case;emissions_oc;emissions_on
50;2.5;486.59;118.56;486.59;493.59;118.56;142.81
100;2.5;479.84;103.02;479.84;493.59;103.02;142.81
150;2.5;473.34;75.24;473.49;493.59;75.8;142.81
200;2.5;470.54;70.27;470.54;493.59;70.27;142.81
250;2.5;469.68;62.14;469.58;493.59;62.14;142.81
300;2.5;470.61;64.92;470.6;493.59;64.91;142.81
350;2.5;472.22;67.2;472.3;493.59;67.32;142.81
400;2.5;474.57;72.7;474.37;493.59;72.6;142.81
450;2.5;476.74;85.36;476.6;493.59;86.06;142.81
500;2.5;478.85;92.47;478.91;493.59;92.34;142.81

